Technical report Existence of Kirkman signal sets on $v=1,3\pmod{6}$ points, $14\leq v \leq 3000$

A partial Steiner triple system whose triples can be partitioned into $s$ partial parallel classes, each of size $m$, is a $signal$ $set$, denoted $\mbox{SS}(v,s,m)$. A $Kirkman$ $signal$ $set$ $\mbox{KSS}(v,m)$ is an $\mbox{SS}(v,s,m)$ with $s=\lfloor\mu(v)/m\rfloor$. When $v \equiv 1$ or $3 \pmod{6}$, then $\mu(v)=b$, so the decomposition of an $\mbox{STS}(v)$ into partial parallel classes of size $m$ is equivalent to a $\mbox{KSS}(v,m)$. Table of known existence results is given.

==> report3.txt <==
   v    m: Thm
--------------
  15    5: B	  19    3: B	  21    2: B	  21    5: B	  21    7: B
  25    2: B	  25    4: B	  25    5: B	  27    3: B	  27    9: B
  31    5: B	  33    2: ?	  33    4: C	  33    8: D	  33   11: ?
  37    2: ?	  37    3: ?	  37    6: E	  39   13: ?	  43    7: E
  45    2: ?	  45    3: ?	  45    5: ?	  45    6: ?	  45   10: ?
  45   11: ?	  45   15: G	  49    2: ?	  49    4: C	  49    7: ?
  49    8: E	  49   14: ?	  51    5: ?	  51   17: ?	  55    3: ?
  55    5: ?	  55    9: E	  55   11: ?	  55   15: ?	  57    2: ?
  57    4: C	  57    7: ?	  57   14: D	  57   19: ?	  61    2: ?
  61    5: ?	  61   10: E	  63    3: ?	  63    7: ?	  63   21: G
  67   11: E	  69    2: ?	  69   17: ?	  69   23: ?	  73    2: ?
  73    3: ?	  73    4: C	  73    6: ?	  73   12: E	  75    5: ?
  75   25: ?	  79   13: E	  81    2: ?	  81    3: ?	  81    4: C
  81    5: ?	  81    6: ?	  81    8: ?	  81    9: G	  81   10: ?
  81   12: ?	  81   15: ?	  81   18: G	  81   20: D	  81   24: F
  81   27: G	  85    2: ?	  85    5: ?	  85    7: ?	  85   10: ?
  85   14: E	  85   17: ?	  87   29: ?	  91    3: ?	  91    5: ?
  91    7: ?	  91   13: ?	  91   15: E	  91   21: ?	  93    2: ?
  93   23: ?	  93   31: ?	  97    2: ?	  97    4: C	  97    8: ?
  97   16: E	  99    3: ?	  99    7: ?	  99   11: ?	  99   21: ?
  99   33: G	 103   17: E	 105    2: ?	 105    4: C	 105    5: ?
 105    7: ?	 105   10: ?	 105   13: ?	 105   14: ?	 105   20: ?
 105   26: D	 105   28: ?	 105   35: ?	 109    2: ?	 109    3: ?
 109    6: ?	 109    9: ?	 109   18: E	 111    5: ?	 111   11: ?
 111   37: ?	 115    5: ?	 115   19: E	 115   23: ?	 117    2: ?
 117    3: ?	 117    6: ?	 117   13: ?	 117   26: ?	 117   29: ?
 117   39: G	 121    2: ?	 121    4: C	 121    5: ?	 121   10: ?
 121   11: ?	 121   20: E	 121   22: ?	 123   41: ?	 127    3: ?
 127    7: ?	 127   21: E	 129    2: ?	 129    4: C	 129    8: ?
 129   16: ?	 129   32: D	 129   43: ?	 133    2: ?	 133    7: ?
 133   11: ?	 133   14: ?	 133   19: ?	 133   22: E	 133   38: ?
 135    3: ?	 135    5: ?	 135    9: ?	 135   15: G	 135   45: G
 139   23: E	 141    2: ?	 141    5: ?	 141    7: ?	 141   10: ?
 141   14: ?	 141   35: ?	 141   47: ?	 145    2: ?	 145    3: ?
 145    4: C	 145    5: ?	 145    6: ?	 145    8: ?	 145   10: ?
 145   12: ?	 145   15: ?	 145   20: ?	 145   24: E	 145   29: ?
 145   30: ?	 145   40: ?	 147    7: ?	 147   49: ?	 151    5: ?
 151   25: E	 153    2: ?	 153    3: ?	 153    4: C	 153    6: ?
 153   12: ?	 153   17: ?	 153   19: ?	 153   34: ?	 153   38: D
 153   51: G	 157    2: ?	 157   13: ?	 157   26: E	 159   53: ?
 163    3: ?	 163    9: ?	 163   27: E	 165    2: ?	 165    5: ?
 165   10: ?	 165   11: ?	 165   22: ?	 165   41: ?	 165   55: ?
 169    2: ?	 169    4: C	 169    7: ?	 169   13: ?	 169   14: ?
 169   26: ?	 169   28: E	 169   52: ?	 171    3: ?	 171    5: ?
 171   15: ?	 171   17: ?	 171   19: ?	 171   51: ?	 171   57: G
 175    5: ?	 175    7: ?	 175   25: ?	 175   29: E	 175   35: ?
 177    2: ?	 177    4: C	 177    8: ?	 177   11: ?	 177   22: ?
 177   44: D	 177   59: ?	 181    2: ?	 181    3: ?	 181    5: ?
 181    6: ?	 181   10: ?	 181   15: ?	 181   30: E	 183    7: ?
 183   13: ?	 183   61: ?	 187   11: ?	 187   17: ?	 187   31: E
 189    2: ?	 189    3: ?	 189    6: ?	 189    7: ?	 189    9: ?
 189   14: ?	 189   18: ?	 189   21: G	 189   42: G	 189   47: ?
 189   63: G	 193    2: ?	 193    4: C	 193    8: ?	 193   16: ?
 193   32: E	 195    5: ?	 195   13: ?	 195   65: ?	 199    3: ?
 199   11: ?	 199   33: E	 201    2: ?	 201    4: C	 201    5: ?
 201   10: ?	 201   20: ?	 201   25: ?	 201   50: D	 201   67: ?
 205    2: ?	 205    5: ?	 205   10: ?	 205   17: ?	 205   34: E
 205   41: ?	 207    3: ?	 207   23: ?	 207   69: G	 211    5: ?
 211    7: ?	 211   35: E	 213    2: ?	 213   53: ?	 213   71: ?
 217    2: ?	 217    3: ?	 217    4: C	 217    6: ?	 217    7: ?
 217    9: ?	 217   12: ?	 217   14: ?	 217   18: ?	 217   21: ?
 217   28: ?	 217   31: ?	 217   36: E	 217   42: ?	 217   62: ?
 217   63: ?	 219   73: ?	 223   37: E	 225    2: ?	 225    3: ?
 225    4: C	 225    5: ?	 225    6: ?	 225    7: ?	 225    8: ?
 225   10: ?	 225   12: ?	 225   14: ?	 225   15: G	 225   16: ?
 225   20: ?	 225   21: ?	 225   24: ?	 225   25: ?	 225   28: ?
 225   30: G	 225   35: ?	 225   40: ?	 225   42: ?	 225   48: ?
 225   50: G	 225   56: D	 225   60: G	 225   70: F	 225   75: G
 229    2: ?	 229   19: ?	 229   38: E	 231    5: ?	 231    7: ?
 231   11: ?	 231   23: ?	 231   35: ?	 231   55: ?	 231   77: ?
 235    3: ?	 235    5: ?	 235   13: ?	 235   15: ?	 235   39: E
 235   47: ?	 235   65: ?	 237    2: ?	 237   59: ?	 237   79: ?
 241    2: ?	 241    4: C	 241    5: ?	 241    8: ?	 241   10: ?
 241   20: ?	 241   40: E	 243    3: ?	 243    9: ?	 243   11: ?
 243   27: G	 243   33: ?	 243   81: G	 247   13: ?	 247   19: ?
 247   41: E	 249    2: ?	 249    4: C	 249   31: ?	 249   62: D
 249   83: ?	 253    2: ?	 253    3: ?	 253    6: ?	 253    7: ?
 253   11: ?	 253   14: ?	 253   21: ?	 253   22: ?	 253   23: ?
 253   33: ?	 253   42: E	 253   46: ?	 253   66: ?	 253   69: ?
 253   77: ?	 255    5: ?	 255   17: ?	 255   85: ?	 259    7: ?
 259   37: ?	 259   43: E	 261    2: ?	 261    3: ?	 261    5: ?
 261    6: ?	 261   10: ?	 261   13: ?	 261   15: ?	 261   26: ?
 261   29: ?	 261   30: ?	 261   39: ?	 261   58: ?	 261   65: ?
 261   78: ?	 261   87: G	 265    2: ?	 265    4: C	 265    5: ?
 265   10: ?	 265   11: ?	 265   20: ?	 265   22: ?	 265   44: E
 265   53: ?	 265   55: ?	 267    7: ?	 267   19: ?	 267   89: ?
 271    3: ?	 271    5: ?	 271    9: ?	 271   15: ?	 271   45: E
 273    2: ?	 273    4: C	 273    7: ?	 273    8: ?	 273   13: ?
 273   14: ?	 273   17: ?	 273   26: ?	 273   28: ?	 273   34: ?
 273   52: ?	 273   56: ?	 273   68: D	 273   91: ?	 277    2: ?
 277   23: ?	 277   46: E	 279    3: ?	 279   31: ?	 279   93: G
 283   47: E	 285    2: ?	 285    5: ?	 285   10: ?	 285   19: ?
 285   38: ?	 285   71: ?	 285   95: ?	 289    2: ?	 289    3: ?
 289    4: C	 289    6: ?	 289    8: ?	 289   12: ?	 289   16: ?
 289   17: ?	 289   24: ?	 289   34: ?	 289   48: E	 289   51: ?
 289   68: ?	 291    5: ?	 291   29: ?	 291   97: ?	 295    5: ?
 295    7: ?	 295   35: ?	 295   49: E	 295   59: ?	 297    2: ?
 297    3: ?	 297    4: C	 297    6: ?	 297    9: ?	 297   11: ?
 297   12: ?	 297   18: ?	 297   22: ?	 297   33: G	 297   36: ?
 297   37: ?	 297   44: ?	 297   66: G	 297   74: D	 297   99: G
 301    2: ?	 301    5: ?	 301    7: ?	 301   10: ?	 301   14: ?
 301   25: ?	 301   35: ?	 301   43: ?	 301   50: E	 301   70: ?
 301   86: ?	 303  101: ?	 307    3: ?	 307   17: ?	 307   51: E
 309    2: ?	 309    7: ?	 309   11: ?	 309   14: ?	 309   22: ?
 309   77: ?	 309  103: ?	 313    2: ?	 313    4: C	 313   13: ?
 313   26: ?	 313   52: E	 315    3: ?	 315    5: ?	 315    7: ?
 315   15: ?	 315   21: ?	 315   35: ?	 315  105: G	 319   11: ?
 319   29: ?	 319   53: E	 321    2: ?	 321    4: C	 321    5: ?
 321    8: ?	 321   10: ?	 321   16: ?	 321   20: ?	 321   32: ?
 321   40: ?	 321   80: D	 321  107: ?	 325    2: ?	 325    3: ?
 325    5: ?	 325    6: ?	 325    9: ?	 325   10: ?	 325   13: ?
 325   15: ?	 325   18: ?	 325   25: ?	 325   26: ?	 325   27: ?
 325   30: ?	 325   39: ?	 325   45: ?	 325   50: ?	 325   54: E
 325   65: ?	 325   75: ?	 325   78: ?	 325   90: ?	 327  109: ?
 331    5: ?	 331   11: ?	 331   55: E	 333    2: ?	 333    3: ?
 333    6: ?	 333   37: ?	 333   74: ?	 333   83: ?	 333  111: G
 337    2: ?	 337    4: C	 337    7: ?	 337    8: ?	 337   14: ?
 337   28: ?	 337   56: E	 339   13: ?	 339  113: ?	 343    3: ?
 343    7: ?	 343   19: ?	 343   21: ?	 343   49: ?	 343   57: E
 345    2: ?	 345    4: C	 345    5: ?	 345   10: ?	 345   20: ?
 345   23: ?	 345   43: ?	 345   46: ?	 345   86: D	 345   92: ?
 345  115: ?	 349    2: ?	 349   29: ?	 349   58: E	 351    3: ?
 351    5: ?	 351    7: ?	 351    9: ?	 351   13: ?	 351   15: ?
 351   21: ?	 351   25: ?	 351   35: ?	 351   39: G	 351   45: ?
 351   63: ?	 351   65: ?	 351   75: ?	 351   91: ?	 351  105: ?
 351  117: G	 355    5: ?	 355   59: E	 355   71: ?	 357    2: ?
 357    7: ?	 357   14: ?	 357   17: ?	 357   34: ?	 357   89: ?
 357  119: ?	 361    2: ?	 361    3: ?	 361    4: C	 361    5: ?
 361    6: ?	 361   10: ?	 361   12: ?	 361   15: ?	 361   19: ?
 361   20: ?	 361   30: ?	 361   38: ?	 361   57: ?	 361   60: E
 361   76: ?	 361   95: ?	 361  114: ?	 363   11: ?	 363  121: ?
 367   61: E	 369    2: ?	 369    3: ?	 369    4: C	 369    6: ?
 369    8: ?	 369   12: ?	 369   23: ?	 369   24: ?	 369   41: ?
 369   46: ?	 369   69: ?	 369   82: ?	 369   92: D	 369  123: G
 373    2: ?	 373   31: ?	 373   62: E	 375    5: ?	 375   11: ?
 375   17: ?	 375   25: ?	 375   55: ?	 375   85: ?	 375  125: ?
 379    3: ?	 379    7: ?	 379    9: ?	 379   21: ?	 379   63: E
 381    2: ?	 381    5: ?	 381   10: ?	 381   19: ?	 381   38: ?
 381   95: ?	 381  127: ?	 385    2: ?	 385    4: C	 385    5: ?
 385    7: ?	 385    8: ?	 385   10: ?	 385   11: ?	 385   14: ?
 385   16: ?	 385   20: ?	 385   22: ?	 385   28: ?	 385   32: ?
 385   35: ?	 385   40: ?	 385   44: ?	 385   55: ?	 385   56: ?
 385   64: E	 385   70: ?	 385   77: ?	 385   80: ?	 385   88: ?
 385  110: ?	 385  112: ?	 387    3: ?	 387   43: ?	 387  129: G
 391    5: ?	 391   13: ?	 391   17: ?	 391   23: ?	 391   65: E
 391   85: ?	 391  115: ?	 393    2: ?	 393    4: C	 393    7: ?
 393   14: ?	 393   28: ?	 393   49: ?	 393   98: D	 393  131: ?
 397    2: ?	 397    3: ?	 397    6: ?	 397   11: ?	 397   22: ?
 397   33: ?	 397   66: E	 399    7: ?	 399   19: ?	 399  133: ?
 403   13: ?	 403   31: ?	 403   67: E	 405    2: ?	 405    3: ?
 405    5: ?	 405    6: ?	 405    9: ?	 405   10: ?	 405   15: ?
 405   18: ?	 405   27: ?	 405   30: ?	 405   45: G	 405   54: ?
 405   90: G	 405  101: ?	 405  135: G	 409    2: ?	 409    4: C
 409   17: ?	 409   34: ?	 409   68: E	 411    5: ?	 411   41: ?
 411  137: ?	 415    3: ?	 415    5: ?	 415   15: ?	 415   23: ?
 415   69: E	 415   83: ?	 415  115: ?	 417    2: ?	 417    4: C
 417    8: ?	 417   13: ?	 417   16: ?	 417   26: ?	 417   52: ?
 417  104: D	 417  139: ?	 421    2: ?	 421    5: ?	 421    7: ?
 421   10: ?	 421   14: ?	 421   35: ?	 421   70: E	 423    3: ?
 423   47: ?	 423  141: G	 427    7: ?	 427   61: ?	 427   71: E
 429    2: ?	 429   11: ?	 429   13: ?	 429   22: ?	 429   26: ?
 429  107: ?	 429  143: ?	 433    2: ?	 433    3: ?	 433    4: C
 433    6: ?	 433    8: ?	 433    9: ?	 433   12: ?	 433   18: ?
 433   24: ?	 433   36: ?	 433   72: E	 435    5: ?	 435    7: ?
 435   29: ?	 435   31: ?	 435   35: ?	 435  145: ?	 439   73: E
 441    2: ?	 441    3: ?	 441    4: C	 441    5: ?	 441    6: ?
 441    7: ?	 441   10: ?	 441   11: ?	 441   12: ?	 441   14: ?
 441   15: ?	 441   20: ?	 441   21: G	 441   22: ?	 441   28: ?
 441   30: ?	 441   33: ?	 441   35: ?	 441   42: G	 441   44: ?
 441   49: ?	 441   55: ?	 441   60: ?	 441   66: ?	 441   70: ?
 441   77: ?	 441   84: ?	 441   98: ?	 441  105: ?	 441  110: D
 441  132: ?	 441  140: F	 441  147: G	 445    2: ?	 445    5: ?
 445   10: ?	 445   37: ?	 445   74: E	 445   89: ?	 447  149: ?
 451    3: ?	 451    5: ?	 451   11: ?	 451   15: ?	 451   25: ?
 451   33: ?	 451   41: ?	 451   55: ?	 451   75: E	 451  123: ?
 453    2: ?	 453  113: ?	 453  151: ?	 457    2: ?	 457    4: C
 457   19: ?	 457   38: ?	 457   76: E	 459    3: ?	 459    9: ?
 459   17: ?	 459   51: G	 459  153: G	 463    7: ?	 463   11: ?
 463   77: E	 465    2: ?	 465    4: C	 465    5: ?	 465    8: ?
 465   10: ?	 465   20: ?	 465   29: ?	 465   31: ?	 465   40: ?
 465   58: ?	 465   62: ?	 465  116: D	 465  124: ?	 465  145: ?
 465  155: ?	 469    2: ?	 469    3: ?	 469    6: ?	 469    7: ?
 469   13: ?	 469   14: ?	 469   21: ?	 469   26: ?	 469   39: ?
 469   42: ?	 469   67: ?	 469   78: E	 469   91: ?	 469  134: ?
 471    5: ?	 471   47: ?	 471  157: ?	 475    5: ?	 475   19: ?
 475   25: ?	 475   79: E	 475   95: ?	 477    2: ?	 477    3: ?
 477    6: ?	 477    7: ?	 477   14: ?	 477   17: ?	 477   21: ?
 477   34: ?	 477   42: ?	 477   51: ?	 477   53: ?	 477  102: ?
 477  106: ?	 477  119: ?	 477  159: G	 481    2: ?	 481    4: C
 481    5: ?	 481    8: ?	 481   10: ?	 481   13: ?	 481   16: ?
 481   20: ?	 481   26: ?	 481   37: ?	 481   40: ?	 481   52: ?
 481   65: ?	 481   74: ?	 481   80: E	 481  104: ?	 481  130: ?
 481  148: ?	 483    7: ?	 483   23: ?	 483  161: ?	 487    3: ?
 487    9: ?	 487   27: ?	 487   81: E	 489    2: ?	 489    4: C
 489   61: ?	 489  122: D	 489  163: ?	 493    2: ?	 493   17: ?
 493   29: ?	 493   34: ?	 493   41: ?	 493   58: ?	 493   82: E
 495    3: ?	 495    5: ?	 495   11: ?	 495   13: ?	 495   15: ?
 495   19: ?	 495   33: ?	 495   39: ?	 495   55: ?	 495   57: ?
 495   65: ?	 495   95: ?	 495  143: ?	 495  165: G	 499   83: E
 501    2: ?	 501    5: ?	 501   10: ?	 501   25: ?	 501   50: ?
 501  125: ?	 501  167: ?	 505    2: ?	 505    3: ?	 505    4: C
 505    5: ?	 505    6: ?	 505    7: ?	 505   10: ?	 505   12: ?
 505   14: ?	 505   15: ?	 505   20: ?	 505   21: ?	 505   28: ?
 505   30: ?	 505   35: ?	 505   42: ?	 505   60: ?	 505   70: ?
 505   84: E	 505  101: ?	 505  105: ?	 505  140: ?	 507   11: ?
 507   13: ?	 507   23: ?	 507  143: ?	 507  169: ?	 511    5: ?
 511    7: ?	 511   17: ?	 511   35: ?	 511   73: ?	 511   85: E
 511  119: ?	 513    2: ?	 513    3: ?	 513    4: C	 513    6: ?
 513    8: ?	 513    9: ?	 513   12: ?	 513   16: ?	 513   18: ?
 513   19: ?	 513   24: ?	 513   32: ?	 513   36: ?	 513   38: ?
 513   48: ?	 513   57: G	 513   64: ?	 513   72: ?	 513   76: ?
 513   96: ?	 513  114: G	 513  128: D	 513  144: ?	 513  152: ?
 513  171: G	 517    2: ?	 517   11: ?	 517   22: ?	 517   43: ?
 517   47: ?	 517   86: E	 517   94: ?	 519    7: ?	 519   37: ?
 519  173: ?	 523    3: ?	 523   29: ?	 523   87: E	 525    2: ?
 525    5: ?	 525    7: ?	 525   10: ?	 525   14: ?	 525   25: ?
 525   35: ?	 525   50: ?	 525   70: ?	 525  131: ?	 525  175: ?
 529    2: ?	 529    4: C	 529    8: ?	 529   11: ?	 529   22: ?
 529   23: ?	 529   44: ?	 529   46: ?	 529   88: E	 529   92: ?
 531    3: ?	 531    5: ?	 531   15: ?	 531   53: ?	 531   59: ?
 531  159: ?	 531  177: G	 535    5: ?	 535   89: E	 535  107: ?
 537    2: ?	 537    4: C	 537   67: ?	 537  134: D	 537  179: ?
 541    2: ?	 541    3: ?	 541    5: ?	 541    6: ?	 541    9: ?
 541   10: ?	 541   15: ?	 541   18: ?	 541   30: ?	 541   45: ?
 541   90: E	 543  181: ?	 547    7: ?	 547   13: ?	 547   91: E
 549    2: ?	 549    3: ?	 549    6: ?	 549   61: ?	 549  122: ?
 549  137: ?	 549  183: G	 553    2: ?	 553    4: C	 553    7: ?
 553   14: ?	 553   23: ?	 553   28: ?	 553   46: ?	 553   79: ?
 553   92: E	 553  158: ?	 553  161: ?	 555    5: ?	 555   37: ?
 555  185: ?	 559    3: ?	 559   13: ?	 559   31: ?	 559   39: ?
 559   43: ?	 559   93: E	 559  129: ?	 561    2: ?	 561    4: C
 561    5: ?	 561    7: ?	 561    8: ?	 561   10: ?	 561   11: ?
 561   14: ?	 561   17: ?	 561   20: ?	 561   22: ?	 561   28: ?
 561   34: ?	 561   35: ?	 561   40: ?	 561   44: ?	 561   55: ?
 561   56: ?	 561   68: ?	 561   70: ?	 561   77: ?	 561   85: ?
 561   88: ?	 561  110: ?	 561  119: ?	 561  136: ?	 561  140: D
 561  154: ?	 561  170: ?	 561  187: ?	 565    2: ?	 565    5: ?
 565   10: ?	 565   47: ?	 565   94: E	 565  113: ?	 567    3: ?
 567    7: ?	 567    9: ?	 567   21: ?	 567   27: ?	 567   63: G
 567  189: G	 571    5: ?	 571   19: ?	 571   95: E	 573    2: ?
 573   11: ?	 573   13: ?	 573   22: ?	 573   26: ?	 573  143: ?
 573  191: ?	 577    2: ?	 577    3: ?	 577    4: C	 577    6: ?
 577    8: ?	 577   12: ?	 577   16: ?	 577   24: ?	 577   32: ?
 577   48: ?	 577   96: E	 579   17: ?	 579  193: ?	 583   11: ?
 583   53: ?	 583   97: E	 585    2: ?	 585    3: ?	 585    4: C
 585    5: ?	 585    6: ?	 585   10: ?	 585   12: ?	 585   13: ?
 585   15: ?	 585   20: ?	 585   26: ?	 585   30: ?	 585   39: ?
 585   52: ?	 585   60: ?	 585   65: ?	 585   73: ?	 585   78: ?
 585  130: G	 585  146: D	 585  156: ?	 585  195: G	 589    2: ?
 589    7: ?	 589   14: ?	 589   19: ?	 589   31: ?	 589   38: ?
 589   49: ?	 589   62: ?	 589   98: E	 589  133: ?	 591    5: ?
 591   59: ?	 591  197: ?	 595    3: ?	 595    5: ?	 595    7: ?
 595    9: ?	 595   11: ?	 595   15: ?	 595   17: ?	 595   21: ?
 595   33: ?	 595   35: ?	 595   45: ?	 595   51: ?	 595   55: ?
 595   63: ?	 595   77: ?	 595   85: ?	 595   99: E	 595  105: ?
 595  119: ?	 595  153: ?	 595  165: ?	 595  187: ?	 597    2: ?
 597  149: ?	 597  199: ?	 601    2: ?	 601    4: C	 601    5: ?
 601   10: ?	 601   20: ?	 601   25: ?	 601   50: ?	 601  100: E
 603    3: ?	 603    7: ?	 603   21: ?	 603   43: ?	 603   67: ?
 603  129: ?	 603  201: G	 607  101: E	 609    2: ?	 609    4: C
 609    7: ?	 609    8: ?	 609   14: ?	 609   16: ?	 609   19: ?
 609   28: ?	 609   29: ?	 609   38: ?	 609   56: ?	 609   58: ?
 609   76: ?	 609  112: ?	 609  116: ?	 609  133: ?	 609  152: D
 609  203: ?	 613    2: ?	 613    3: ?	 613    6: ?	 613   17: ?
 613   34: ?	 613   51: ?	 613  102: E	 615    5: ?	 615   41: ?
 615  205: ?	 619  103: E	 621    2: ?	 621    3: ?	 621    5: ?
 621    6: ?	 621    9: ?	 621   10: ?	 621   15: ?	 621   18: ?
 621   23: ?	 621   30: ?	 621   31: ?	 621   45: ?	 621   46: ?
 621   62: ?	 621   69: G	 621   90: ?	 621   93: ?	 621  115: ?
 621  138: G	 621  155: ?	 621  186: ?	 621  207: G	 625    2: ?
 625    4: C	 625    5: ?	 625    8: ?	 625   10: ?	 625   13: ?
 625   20: ?	 625   25: ?	 625   26: ?	 625   40: ?	 625   50: ?
 625   52: ?	 625   65: ?	 625  100: ?	 625  104: E	 625  125: ?
 625  130: ?	 625  200: ?	 627   11: ?	 627   19: ?	 627  209: ?
 631    3: ?	 631    5: ?	 631    7: ?	 631   15: ?	 631   21: ?
 631   35: ?	 631  105: E	 633    2: ?	 633    4: C	 633   79: ?
 633  158: D	 633  211: ?	 637    2: ?	 637    7: ?	 637   13: ?
 637   14: ?	 637   26: ?	 637   49: ?	 637   53: ?	 637   91: ?
 637   98: ?	 637  106: E	 637  182: ?	 639    3: ?	 639   11: ?
 639   29: ?	 639   33: ?	 639   71: ?	 639   87: ?	 639  213: G
 643  107: E	 645    2: ?	 645    5: ?	 645    7: ?	 645   10: ?
 645   14: ?	 645   23: ?	 645   35: ?	 645   43: ?	 645   46: ?
 645   70: ?	 645   86: ?	 645  115: ?	 645  161: ?	 645  215: ?
 649    2: ?	 649    3: ?	 649    4: C	 649    6: ?	 649    9: ?
 649   11: ?	 649   12: ?	 649   18: ?	 649   22: ?	 649   27: ?
 649   33: ?	 649   36: ?	 649   44: ?	 649   54: ?	 649   59: ?
 649   66: ?	 649   99: ?	 649  108: E	 649  118: ?	 649  132: ?
 649  177: ?	 649  198: ?	 651    5: ?	 651    7: ?	 651   13: ?
 651   25: ?	 651   31: ?	 651   35: ?	 651   65: ?	 651   91: ?
 651  155: ?	 651  175: ?	 651  217: ?	 655    5: ?	 655  109: E
 655  131: ?	 657    2: ?	 657    3: ?	 657    4: C	 657    6: ?
 657    8: ?	 657   12: ?	 657   24: ?	 657   41: ?	 657   73: ?
 657   82: ?	 657  123: ?	 657  146: ?	 657  164: D	 657  219: G
 661    2: ?	 661    5: ?	 661   10: ?	 661   11: ?	 661   22: ?
 661   55: ?	 661  110: E	 663   13: ?	 663   17: ?	 663  221: ?
 667    3: ?	 667   23: ?	 667   29: ?	 667   37: ?	 667   69: ?
 667   87: ?	 667  111: E	 669    2: ?	 669  167: ?	 669  223: ?
 673    2: ?	 673    4: C	 673    7: ?	 673    8: ?	 673   14: ?
 673   16: ?	 673   28: ?	 673   56: ?	 673  112: E	 675    3: ?
 675    5: ?	 675    9: ?	 675   15: ?	 675   25: ?	 675   45: G
 675   75: G	 675  225: G	 679    7: ?	 679   97: ?	 679  113: E
 681    2: ?	 681    4: C	 681    5: ?	 681   10: ?	 681   17: ?
 681   20: ?	 681   34: ?	 681   68: ?	 681   85: ?	 681  170: D
 681  227: ?	 685    2: ?	 685    3: ?	 685    5: ?	 685    6: ?
 685   10: ?	 685   15: ?	 685   19: ?	 685   30: ?	 685   38: ?
 685   57: ?	 685   95: ?	 685  114: E	 685  137: ?	 685  190: ?
 687    7: ?	 687   49: ?	 687  229: ?	 691    5: ?	 691   23: ?
 691  115: E	 693    2: ?	 693    3: ?	 693    6: ?	 693    7: ?
 693   11: ?	 693   14: ?	 693   21: ?	 693   22: ?	 693   33: ?
 693   42: ?	 693   66: ?	 693   77: ?	 693  154: ?	 693  173: ?
 693  231: G	 697    2: ?	 697    4: C	 697   17: ?	 697   29: ?
 697   34: ?	 697   41: ?	 697   58: ?	 697   68: ?	 697   82: ?
 697  116: E	 697  164: ?	 699  233: ?	 703    3: ?	 703    9: ?
 703   13: ?	 703   19: ?	 703   37: ?	 703   39: ?	 703   57: ?
 703  111: ?	 703  117: E	 703  171: ?	 705    2: ?	 705    4: C
 705    5: ?	 705    8: ?	 705   10: ?	 705   11: ?	 705   16: ?
 705   20: ?	 705   22: ?	 705   32: ?	 705   40: ?	 705   44: ?
 705   47: ?	 705   55: ?	 705   80: ?	 705   88: ?	 705   94: ?
 705  110: ?	 705  160: ?	 705  176: D	 705  188: ?	 705  220: ?
 705  235: ?	 709    2: ?	 709   59: ?	 709  118: E	 711    3: ?
 711    5: ?	 711   15: ?	 711   71: ?	 711   79: ?	 711  213: ?
 711  237: G	 715    5: ?	 715    7: ?	 715   11: ?	 715   13: ?
 715   17: ?	 715   35: ?	 715   55: ?	 715   65: ?	 715   77: ?
 715   85: ?	 715   91: ?	 715  119: E	 715  143: ?	 715  187: ?
 715  221: ?	 717    2: ?	 717  179: ?	 717  239: ?	 721    2: ?
 721    3: ?	 721    4: C	 721    5: ?	 721    6: ?	 721    7: ?
 721    8: ?	 721   10: ?	 721   12: ?	 721   14: ?	 721   15: ?
 721   20: ?	 721   21: ?	 721   24: ?	 721   28: ?	 721   30: ?
 721   35: ?	 721   40: ?	 721   42: ?	 721   56: ?	 721   60: ?
 721   70: ?	 721   84: ?	 721  103: ?	 721  105: ?	 721  120: E
 721  140: ?	 721  168: ?	 721  206: ?	 721  210: ?	 723   19: ?
 723  241: ?	 727   11: ?	 727  121: E	 729    2: ?	 729    3: ?
 729    4: C	 729    6: ?	 729    7: ?	 729    9: ?	 729   12: ?
 729   13: ?	 729   14: ?	 729   18: ?	 729   21: ?	 729   26: ?
 729   27: G	 729   28: ?	 729   36: ?	 729   39: ?	 729   42: ?
 729   52: ?	 729   54: G	 729   63: ?	 729   78: ?	 729   81: G
 729   84: ?	 729   91: ?	 729  108: G	 729  117: ?	 729  126: ?
 729  156: ?	 729  162: G	 729  182: D	 729  189: G	 729  234: F
 729  243: G	 733    2: ?	 733   61: ?	 733  122: E	 735    5: ?
 735    7: ?	 735   35: ?	 735   49: ?	 735  245: ?	 739    3: ?
 739   41: ?	 739  123: E	 741    2: ?	 741    5: ?	 741   10: ?
 741   13: ?	 741   19: ?	 741   26: ?	 741   37: ?	 741   38: ?
 741   65: ?	 741   74: ?	 741   95: ?	 741  130: ?	 741  185: ?
 741  190: ?	 741  247: ?	 745    2: ?	 745    4: C	 745    5: ?
 745   10: ?	 745   20: ?	 745   31: ?	 745   62: ?	 745  124: E
 745  149: ?	 745  155: ?	 747    3: ?	 747   83: ?	 747  249: G
 751    5: ?	 751   25: ?	 751  125: E	 753    2: ?	 753    4: C
 753    8: ?	 753   47: ?	 753   94: ?	 753  188: D	 753  251: ?
 757    2: ?	 757    3: ?	 757    6: ?	 757    7: ?	 757    9: ?
 757   14: ?	 757   18: ?	 757   21: ?	 757   42: ?	 757   63: ?
 757  126: E	 759   11: ?	 759   23: ?	 759  253: ?	 763    7: ?
 763  109: ?	 763  127: E	 765    2: ?	 765    3: ?	 765    5: ?
 765    6: ?	 765   10: ?	 765   15: ?	 765   17: ?	 765   30: ?
 765   34: ?	 765   51: ?	 765   85: ?	 765  102: ?	 765  170: G
 765  191: ?	 765  255: G	 769    2: ?	 769    4: C	 769    8: ?
 769   16: ?	 769   32: ?	 769   64: ?	 769  128: E	 771    5: ?
 771    7: ?	 771   11: ?	 771   35: ?	 771   55: ?	 771   77: ?
 771  257: ?	 775    3: ?	 775    5: ?	 775   15: ?	 775   25: ?
 775   31: ?	 775   43: ?	 775   75: ?	 775   93: ?	 775  129: E
 775  155: ?	 775  215: ?	 777    2: ?	 777    4: C	 777    7: ?
 777   14: ?	 777   28: ?	 777   37: ?	 777   74: ?	 777   97: ?
 777  148: ?	 777  194: D	 777  259: ?	 781    2: ?	 781    5: ?
 781   10: ?	 781   11: ?	 781   13: ?	 781   22: ?	 781   26: ?
 781   55: ?	 781   65: ?	 781   71: ?	 781  110: ?	 781  130: E
 781  142: ?	 781  143: ?	 783    3: ?	 783    9: ?	 783   17: ?
 783   23: ?	 783   29: ?	 783   51: ?	 783   69: ?	 783   87: G
 783  153: ?	 783  207: ?	 783  261: G	 787  131: E	 789    2: ?
 789  197: ?	 789  263: ?	 793    2: A	 793    3: A	 793    4: A
 793    6: A	 793   11: A	 793   12: A	 793   13: A	 793   22: A
 793   26: A	 793   33: A	 793   39: A	 793   44: A	 793   52: A
 793   61: A	 793   66: A	 793   78: A	 793  122: A	 793  132: A
 793  143: A	 793  156: ?	 793  183: ?	 793  244: ?	 795    5: A
 795   53: A	 795  265: ?	 799    7: A	 799   17: A	 799   19: A
 799   47: A	 799  119: A	 799  133: A	 801    2: A	 801    3: A
 801    4: A	 801    5: A	 801    6: A	 801    8: A	 801   10: A
 801   12: A	 801   15: A	 801   16: A	 801   20: A	 801   24: A
 801   25: A	 801   30: A	 801   40: A	 801   48: A	 801   50: A
 801   60: A	 801   75: A	 801   80: A	 801   89: A	 801  100: A
 801  120: A	 801  150: ?	 801  178: ?	 801  200: D	 801  240: ?
 801  267: G	 805    2: A	 805    5: A	 805    7: A	 805   10: A
 805   14: A	 805   23: A	 805   35: A	 805   46: A	 805   67: A
 805   70: A	 805  115: A	 805  134: A	 805  161: ?	 805  230: ?
 807   13: A	 807   31: A	 807  269: ?	 811    3: A	 811    5: A
 811    9: A	 811   15: A	 811   27: A	 811   45: A	 811  135: A
 813    2: A	 813    7: A	 813   14: A	 813   29: A	 813   58: A
 813  203: ?	 813  271: ?	 817    2: A	 817    4: A	 817    8: A
 817   17: A	 817   19: A	 817   34: A	 817   38: A	 817   43: A
 817   68: A	 817   76: A	 817   86: A	 817  136: A	 817  152: A
 817  172: ?	 819    3: A	 819    7: A	 819   13: A	 819   21: A
 819   39: A	 819   91: A	 819  273: G	 823  137: A	 825    2: A
 825    4: A	 825    5: A	 825   10: A	 825   11: A	 825   20: A
 825   22: A	 825   25: A	 825   44: A	 825   50: A	 825   55: A
 825  100: A	 825  103: A	 825  110: A	 825  206: D	 825  220: ?
 825  275: ?	 829    2: A	 829    3: A	 829    6: A	 829   23: A
 829   46: A	 829   69: A	 829  138: A	 831    5: A	 831   83: A
 831  277: ?	 835    5: A	 835  139: A	 835  167: ?	 837    2: A
 837    3: A	 837    6: A	 837    9: A	 837   11: A	 837   18: A
 837   19: A	 837   22: A	 837   31: A	 837   33: A	 837   38: A
 837   57: A	 837   62: A	 837   66: A	 837   93: A	 837   99: A
 837  114: A	 837  171: ?	 837  186: G	 837  198: ?	 837  209: ?
 837  279: G	 841    2: A	 841    4: A	 841    5: A	 841    7: A
 841   10: A	 841   14: A	 841   20: A	 841   28: A	 841   29: A
 841   35: A	 841   58: A	 841   70: A	 841  116: A	 841  140: A
 841  145: A	 841  203: ?	 843  281: ?	 847    3: A	 847    7: A
 847   11: A	 847   21: A	 847   33: A	 847   47: A	 847   77: A
 847  121: A	 847  141: A	 847  231: ?	 849    2: A	 849    4: A
 849    8: A	 849   53: A	 849  106: A	 849  212: D	 849  283: ?
 853    2: A	 853   71: A	 853  142: A	 855    3: A	 855    5: A
 855    7: A	 855   15: A	 855   19: A	 855   21: A	 855   35: A
 855   57: A	 855   61: A	 855   95: A	 855  105: A	 855  133: A
 855  183: ?	 855  285: G	 859   11: A	 859   13: A	 859  143: A
 861    2: A	 861    5: A	 861    7: A	 861   10: A	 861   14: A
 861   35: A	 861   41: A	 861   43: A	 861   70: A	 861   82: A
 861   86: A	 861  205: ?	 861  215: ?	 861  287: ?	 865    2: A
 865    3: A	 865    4: A	 865    5: A	 865    6: A	 865    8: A
 865    9: A	 865   10: A	 865   12: A	 865   15: A	 865   16: A
 865   18: A	 865   20: A	 865   24: A	 865   30: A	 865   36: A
 865   40: A	 865   45: A	 865   48: A	 865   60: A	 865   72: A
 865   80: A	 865   90: A	 865  120: A	 865  144: A	 865  173: ?
 865  180: ?	 865  240: ?	 867   17: A	 867  289: ?	 871    5: A
 871   13: A	 871   29: A	 871   65: A	 871   67: A	 871  145: A
 873    2: A	 873    3: A	 873    4: A	 873    6: A	 873   12: A
 873   97: A	 873  109: A	 873  194: ?	 873  218: D	 873  291: G
 877    2: A	 877   73: A	 877  146: A	 879  293: ?	 883    3: A
 883    7: A	 883   21: A	 883   49: A	 883  147: A	 885    2: A
 885    5: A	 885   10: A	 885   13: A	 885   17: A	 885   26: A
 885   34: A	 885   59: A	 885   65: A	 885   85: A	 885  118: A
 885  130: A	 885  170: ?	 885  221: ?	 885  295: ?	 889    2: A
 889    4: A	 889    7: A	 889   14: A	 889   28: A	 889   37: A
 889   74: A	 889  127: A	 889  148: A	 889  254: ?	 889  259: ?
 891    3: A	 891    5: A	 891    9: A	 891   11: A	 891   15: A
 891   27: A	 891   33: A	 891   45: A	 891   55: A	 891   89: A
 891   99: A	 891  135: A	 891  165: A	 891  267: ?	 891  297: G
 895    5: A	 895  149: A	 895  179: ?	 897    2: A	 897    4: A
 897    7: A	 897    8: A	 897   13: A	 897   14: A	 897   16: A
 897   23: A	 897   26: A	 897   28: A	 897   32: A	 897   46: A
 897   52: A	 897   56: A	 897   64: A	 897   91: A	 897   92: A
 897  104: A	 897  112: A	 897  161: A	 897  182: ?	 897  184: ?
 897  208: ?	 897  224: D	 897  299: ?	 901    2: A	 901    3: A
 901    5: A	 901    6: A	 901   10: A	 901   15: A	 901   17: A
 901   25: A	 901   30: A	 901   34: A	 901   50: A	 901   51: A
 901   53: A	 901   75: A	 901   85: A	 901  102: A	 901  106: A
 901  150: A	 901  159: A	 901  170: A	 901  255: ?	 901  265: ?
 903    7: A	 903   11: A	 903   41: A	 903   43: A	 903   77: A
 903  287: ?	 903  301: ?	 907  151: A	 909    2: A	 909    3: A
 909    6: A	 909  101: A	 909  202: ?	 909  227: ?	 909  303: G
 913    2: A	 913    4: A	 913    8: A	 913   11: A	 913   19: A
 913   22: A	 913   38: A	 913   44: A	 913   76: A	 913   83: A
 913   88: A	 913  152: A	 913  166: A	 913  209: ?	 915    5: A
 915   61: A	 915  305: ?	 919    3: A	 919    9: A	 919   17: A
 919   51: A	 919  153: A	 921    2: A	 921    4: A	 921    5: A
 921   10: A	 921   20: A	 921   23: A	 921   46: A	 921   92: A
 921  115: A	 921  230: D	 921  307: ?	 925    2: A	 925    5: A
 925    7: A	 925   10: A	 925   11: A	 925   14: A	 925   22: A
 925   25: A	 925   35: A	 925   37: A	 925   50: A	 925   55: A
 925   70: A	 925   74: A	 925   77: A	 925  110: A	 925  154: A
 925  175: A	 925  185: ?	 925  259: ?	 925  275: ?	 927    3: A
 927  103: A	 927  309: G	 931    5: A	 931    7: A	 931   19: A
 931   31: A	 931   35: A	 931   49: A	 931   95: A	 931  133: A
 931  155: A	 931  217: ?	 931  245: ?	 933    2: A	 933  233: ?
 933  311: ?	 937    2: A	 937    3: A	 937    4: A	 937    6: A
 937   12: A	 937   13: A	 937   26: A	 937   39: A	 937   52: A
 937   78: A	 937  156: A	 939    7: A	 939   67: A	 939  313: ?
 943   23: A	 943   41: A	 943  157: A	 945    2: A	 945    3: A
 945    4: A	 945    5: A	 945    6: A	 945    7: A	 945    8: A
 945    9: A	 945   10: A	 945   12: A	 945   14: A	 945   15: A
 945   18: A	 945   20: A	 945   21: A	 945   24: A	 945   28: A
 945   30: A	 945   35: A	 945   36: A	 945   40: A	 945   42: A
 945   45: A	 945   56: A	 945   59: A	 945   60: A	 945   63: A
 945   70: A	 945   72: A	 945   84: A	 945   90: A	 945  105: A
 945  118: A	 945  120: A	 945  126: A	 945  140: A	 945  168: A
 945  177: A	 945  180: A	 945  210: G	 945  236: D	 945  252: ?
 945  280: ?	 945  295: ?	 945  315: G	 949    2: A	 949   13: A
 949   26: A	 949   73: A	 949   79: A	 949  146: A	 949  158: A
 951    5: A	 951   19: A	 951   25: A	 951   95: A	 951  317: ?
 955    3: A	 955    5: A	 955   15: A	 955   53: A	 955  159: A
 955  191: ?	 955  265: ?	 957    2: A	 957   11: A	 957   22: A
 957   29: A	 957   58: A	 957  239: ?	 957  319: ?	 961    2: A
 961    4: A	 961    5: A	 961    8: A	 961   10: A	 961   16: A
 961   20: A	 961   31: A	 961   32: A	 961   40: A	 961   62: A
 961   80: A	 961  124: A	 961  155: A	 961  160: A	 961  248: ?
 961  310: ?	 963    3: A	 963   13: A	 963   37: A	 963   39: A
 963  107: A	 963  111: A	 963  321: G	 967    7: A	 967   23: A
 967  161: A	 969    2: A	 969    4: A	 969   11: A	 969   17: A
 969   19: A	 969   22: A	 969   34: A	 969   38: A	 969   44: A
 969   68: A	 969   76: A	 969  121: A	 969  187: A	 969  209: ?
 969  242: D	 969  323: ?	 973    2: A	 973    3: A	 973    6: A
 973    7: A	 973    9: A	 973   14: A	 973   18: A	 973   21: A
 973   27: A	 973   42: A	 973   54: A	 973   63: A	 973   81: A
 973  126: A	 973  139: A	 973  162: A	 973  189: A	 973  278: ?
 975    5: A	 975   13: A	 975   25: A	 975   65: A	 975  325: ?
 979   11: A	 979   89: A	 979  163: A	 981    2: A	 981    3: A
 981    5: A	 981    6: A	 981    7: A	 981   10: A	 981   14: A
 981   15: A	 981   21: A	 981   30: A	 981   35: A	 981   42: A
 981   49: A	 981   70: A	 981   98: A	 981  105: A	 981  109: A
 981  147: A	 981  210: ?	 981  218: ?	 981  245: ?	 981  294: ?
 981  327: G	 985    2: A	 985    4: A	 985    5: A	 985   10: A
 985   20: A	 985   41: A	 985   82: A	 985  164: A	 985  197: ?
 985  205: ?	 987    7: A	 987   17: A	 987   29: A	 987   47: A
 987  119: A	 987  203: ?	 987  329: ?	 991    3: A	 991    5: A
 991   11: A	 991   15: A	 991   33: A	 991   55: A	 991  165: A
 993    2: A	 993    4: A	 993    8: A	 993   16: A	 993   31: A
 993   62: A	 993  124: A	 993  248: D	 993  331: ?	 997    2: A
 997   83: A	 997  166: A	 999    3: A	 999    9: A	 999   37: A
 999  111: A	 999  333: G	1003   17: A	1003   59: A	1003  167: A
1005    2: A	1005    5: A	1005   10: A	1005   67: A	1005  134: A
1005  251: ?	1005  335: ?	1009    2: A	1009    3: A	1009    4: A
1009    6: A	1009    7: A	1009    8: A	1009   12: A	1009   14: A
1009   21: A	1009   24: A	1009   28: A	1009   42: A	1009   56: A
1009   84: A	1009  168: A	1011    5: A	1011  101: A	1011  337: ?
1015    5: A	1015    7: A	1015   13: A	1015   29: A	1015   35: A
1015   65: A	1015   91: A	1015  145: A	1015  169: A	1015  203: ?
1017    2: A	1017    3: A	1017    4: A	1017    6: A	1017   12: A
1017  113: A	1017  127: A	1017  226: ?	1017  254: D	1017  339: G
1021    2: A	1021    5: A	1021   10: A	1021   17: A	1021   34: A
1021   85: A	1021  170: A	1023    7: A	1023   11: A	1023   31: A
1023   73: A	1023   77: A	1023  217: ?	1023  341: ?	1027    3: A
1027    9: A	1027   13: A	1027   19: A	1027   39: A	1027   57: A
1027   79: A	1027  117: A	1027  171: A	1027  237: ?	1027  247: ?
1029    2: A	1029    7: A	1029   14: A	1029   49: A	1029   98: A
1029  257: ?	1029  343: ?	1033    2: A	1033    4: A	1033   43: A
1033   86: A	1033  172: A	1035    3: A	1035    5: A	1035   11: A
1035   15: A	1035   23: A	1035   33: A	1035   47: A	1035   55: A
1035   69: A	1035  115: A	1035  141: A	1035  165: A	1035  235: ?
1035  253: ?	1035  345: G	1039  173: A	1041    2: A	1041    4: A
1041    5: A	1041    8: A	1041   10: A	1041   13: A	1041   20: A
1041   26: A	1041   40: A	1041   52: A	1041   65: A	1041  104: A
1041  130: A	1041  260: D	1041  347: ?	1045    2: A	1045    3: A
1045    5: A	1045    6: A	1045   10: A	1045   11: A	1045   15: A
1045   19: A	1045   22: A	1045   29: A	1045   30: A	1045   33: A
1045   38: A	1045   55: A	1045   57: A	1045   58: A	1045   66: A
1045   87: A	1045   95: A	1045  110: A	1045  114: A	1045  145: A
1045  165: A	1045  174: A	1045  190: A	1045  209: ?	1045  285: ?
1045  290: ?	1045  319: ?	1045  330: ?	1047  349: ?	1051    5: A
1051    7: A	1051   25: A	1051   35: A	1051  175: A	1053    2: A
1053    3: A	1053    6: A	1053    9: A	1053   13: A	1053   18: A
1053   26: A	1053   27: A	1053   39: A	1053   54: A	1053   78: A
1053  117: A	1053  234: G	1053  263: ?	1053  351: G	1057    2: A
1057    4: A	1057    7: A	1057    8: A	1057   11: A	1057   14: A
1057   16: A	1057   22: A	1057   28: A	1057   44: A	1057   56: A
1057   77: A	1057   88: A	1057  112: A	1057  151: A	1057  154: A
1057  176: A	1057  302: ?	1057  308: ?	1059   23: A	1059  353: ?
1063    3: A	1063   59: A	1063  177: A	1065    2: A	1065    4: A
1065    5: A	1065    7: A	1065   10: A	1065   14: A	1065   19: A
1065   20: A	1065   28: A	1065   35: A	1065   38: A	1065   70: A
1065   71: A	1065   76: A	1065   95: A	1065  133: A	1065  140: A
1065  142: A	1065  190: A	1065  266: D	1065  284: ?	1065  355: ?
1069    2: A	1069   89: A	1069  178: A	1071    3: A	1071    5: A
1071    7: A	1071   15: A	1071   17: A	1071   21: A	1071   35: A
1071   51: A	1071   85: A	1071  105: A	1071  107: A	1071  119: A
1071  255: ?	1071  321: ?	1071  357: G	1075    5: A	1075   25: A
1075   43: A	1075  179: A	1075  215: A	1077    2: A	1077  269: ?
1077  359: ?	1081    2: A	1081    3: A	1081    4: A	1081    5: A
1081    6: A	1081    9: A	1081   10: A	1081   12: A	1081   15: A
1081   18: A	1081   20: A	1081   23: A	1081   30: A	1081   36: A
1081   45: A	1081   46: A	1081   47: A	1081   60: A	1081   69: A
1081   90: A	1081   92: A	1081   94: A	1081  115: A	1081  138: A
1081  141: A	1081  180: A	1081  188: A	1081  207: A	1081  230: ?
1081  235: ?	1081  276: ?	1081  282: ?	1081  345: ?	1083   19: A
1083  361: ?	1087  181: A	1089    2: A	1089    3: A	1089    4: A
1089    6: A	1089    8: A	1089   11: A	1089   12: A	1089   16: A
1089   17: A	1089   22: A	1089   24: A	1089   32: A	1089   33: A
1089   34: A	1089   44: A	1089   48: A	1089   51: A	1089   66: A
1089   68: A	1089   88: A	1089   96: A	1089  102: A	1089  121: A
1089  132: A	1089  136: A	1089  176: A	1089  187: A	1089  204: A
1089  242: G	1089  264: ?	1089  272: D	1089  352: F	1089  363: G
1093    2: A	1093    7: A	1093   13: A	1093   14: A	1093   26: A
1093   91: A	1093  182: A	1095    5: A	1095   73: A	1095  365: ?
1099    3: A	1099    7: A	1099   21: A	1099   61: A	1099  157: A
1099  183: A	1101    2: A	1101    5: A	1101   10: A	1101   11: A
1101   22: A	1101   25: A	1101   50: A	1101   55: A	1101  110: A
1101  275: ?	1101  367: ?	1105    2: A	1105    4: A	1105    5: A
1105    8: A	1105   10: A	1105   13: A	1105   17: A	1105   20: A
1105   23: A	1105   26: A	1105   34: A	1105   40: A	1105   46: A
1105   52: A	1105   65: A	1105   68: A	1105   85: A	1105   92: A
1105  104: A	1105  115: A	1105  130: A	1105  136: A	1105  170: A
1105  184: A	1105  221: A	1105  230: ?	1105  260: ?	1105  299: ?
1105  340: ?	1107    3: A	1107    7: A	1107    9: A	1107   21: A
1107   41: A	1107   63: A	1107   79: A	1107  123: A	1107  237: ?
1107  287: ?	1107  369: G	1111    5: A	1111   11: A	1111   37: A
1111   55: A	1111  101: A	1111  185: A	1113    2: A	1113    4: A
1113    7: A	1113   14: A	1113   28: A	1113   53: A	1113  106: A
1113  139: A	1113  212: A	1113  278: D	1113  371: ?	1117    2: A
1117    3: A	1117    6: A	1117   31: A	1117   62: A	1117   93: A
1117  186: A	1119   13: A	1119   43: A	1119  373: ?	1123   11: A
1123   17: A	1123  187: A	1125    2: A	1125    3: A	1125    5: A
1125    6: A	1125   10: A	1125   15: A	1125   25: A	1125   30: A
1125   50: A	1125   75: A	1125  125: A	1125  150: A	1125  250: G
1125  281: ?	1125  375: G	1129    2: A	1129    4: A	1129   47: A
1129   94: A	1129  188: A	1131    5: A	1131   13: A	1131   29: A
1131   65: A	1131  113: A	1131  145: A	1131  377: ?	1135    3: A
1135    5: A	1135    7: A	1135    9: A	1135   15: A	1135   21: A
1135   27: A	1135   35: A	1135   45: A	1135   63: A	1135  105: A
1135  135: A	1135  189: A	1135  227: A	1135  315: ?	1137    2: A
1137    4: A	1137    8: A	1137   71: A	1137  142: A	1137  284: D
1137  379: ?	1141    2: A	1141    5: A	1141    7: A	1141   10: A
1141   14: A	1141   19: A	1141   35: A	1141   38: A	1141   70: A
1141   95: A	1141  133: A	1141  163: A	1141  190: A	1141  266: ?
1141  326: ?	1143    3: A	1143  127: A	1143  381: G	1147   31: A
1147   37: A	1147  191: A	1149    2: A	1149    7: A	1149   14: A
1149   41: A	1149   82: A	1149  287: ?	1149  383: ?	1153    2: A
1153    3: A	1153    4: A	1153    6: A	1153    8: A	1153   12: A
1153   16: A	1153   24: A	1153   32: A	1153   48: A	1153   64: A
1153   96: A	1153  192: A	1155    5: A	1155    7: A	1155   11: A
1155   35: A	1155   55: A	1155   77: A	1155  385: ?	1159   19: A
1159   61: A	1159  193: A	1161    2: A	1161    3: A	1161    4: A
1161    5: A	1161    6: A	1161    9: A	1161   10: A	1161   12: A
1161   15: A	1161   18: A	1161   20: A	1161   29: A	1161   30: A
1161   36: A	1161   43: A	1161   45: A	1161   58: A	1161   60: A
1161   86: A	1161   87: A	1161   90: A	1161  116: A	1161  129: A
1161  145: A	1161  172: A	1161  174: A	1161  180: A	1161  215: A
1161  258: G	1161  261: ?	1161  290: D	1161  348: ?	1161  387: G
1165    2: A	1165    5: A	1165   10: A	1165   97: A	1165  194: A
1165  233: A	1167   11: A	1167   53: A	1167  389: ?	1171    3: A
1171    5: A	1171   13: A	1171   15: A	1171   39: A	1171   65: A
1171  195: A	1173    2: A	1173   17: A	1173   23: A	1173   34: A
1173   46: A	1173  293: ?	1173  391: ?	1177    2: A	1177    4: A
1177    7: A	1177   11: A	1177   14: A	1177   22: A	1177   28: A
1177   44: A	1177   49: A	1177   77: A	1177   98: A	1177  107: A
1177  154: A	1177  196: A	1177  214: A	1177  308: ?	1179    3: A
1179   19: A	1179   31: A	1179   57: A	1179   93: A	1179  131: A
1179  393: G	1183    7: A	1183   13: A	1183   91: A	1183  169: A
1183  197: A	1185    2: A	1185    4: A	1185    5: A	1185    8: A
1185   10: A	1185   16: A	1185   20: A	1185   37: A	1185   40: A
1185   74: A	1185   79: A	1185   80: A	1185  148: A	1185  158: A
1185  185: A	1185  296: D	1185  316: ?	1185  370: ?	1185  395: ?
1189    2: A	1189    3: A	1189    6: A	1189    9: A	1189   11: A
1189   18: A	1189   22: A	1189   29: A	1189   33: A	1189   41: A
1189   58: A	1189   66: A	1189   82: A	1189   87: A	1189   99: A
1189  123: A	1189  174: A	1189  198: A	1189  246: ?	1189  261: ?
1189  319: ?	1189  369: ?	1191    5: A	1191    7: A	1191   17: A
1191   35: A	1191   85: A	1191  119: A	1191  397: ?	1195    5: A
1195  199: A	1195  239: A	1197    2: A	1197    3: A	1197    6: A
1197    7: A	1197   13: A	1197   14: A	1197   19: A	1197   21: A
1197   23: A	1197   26: A	1197   38: A	1197   39: A	1197   42: A
1197   46: A	1197   57: A	1197   69: A	1197   78: A	1197   91: A
1197  114: A	1197  133: A	1197  138: A	1197  161: A	1197  182: A
1197  247: ?	1197  266: ?	1197  273: ?	1197  299: ?	1197  322: ?
1197  399: G	1201    2: A	1201    4: A	1201    5: A	1201    8: A
1201   10: A	1201   20: A	1201   25: A	1201   40: A	1201   50: A
1201  100: A	1201  200: A	1203  401: ?	1207    3: A	1207   17: A
1207   51: A	1207   67: A	1207   71: A	1207  201: A	1207  213: A
1209    2: A	1209    4: A	1209   13: A	1209   26: A	1209   31: A
1209   52: A	1209   62: A	1209  124: A	1209  151: A	1209  302: D
1209  403: ?	1213    2: A	1213  101: A	1213  202: A	1215    3: A
1215    5: A	1215    9: A	1215   15: A	1215   27: A	1215   45: A
1215   81: A	1215  135: A	1215  405: G	1219    7: A	1219   23: A
1219   29: A	1219   53: A	1219  161: A	1219  203: A	1219  371: ?
1221    2: A	1221    5: A	1221   10: A	1221   11: A	1221   22: A
1221   37: A	1221   55: A	1221   61: A	1221   74: A	1221  110: A
1221  122: A	1221  185: A	1221  305: ?	1221  370: ?	1221  407: ?
1225    2: A	1225    3: A	1225    4: A	1225    5: A	1225    6: A
1225    7: A	1225   10: A	1225   12: A	1225   14: A	1225   15: A
1225   17: A	1225   20: A	1225   21: A	1225   25: A	1225   28: A
1225   30: A	1225   34: A	1225   35: A	1225   42: A	1225   49: A
1225   50: A	1225   51: A	1225   60: A	1225   68: A	1225   70: A
1225   75: A	1225   84: A	1225   85: A	1225   98: A	1225  100: A
1225  102: A	1225  105: A	1225  119: A	1225  140: A	1225  147: A
1225  150: A	1225  170: A	1225  175: A	1225  196: A	1225  204: A
1225  210: A	1225  238: A	1225  245: A	1225  255: ?	1225  294: ?
1225  300: ?	1225  340: ?	1225  350: ?	1225  357: ?	1227  409: ?
1231    5: A	1231   41: A	1231  205: A	1233    2: A	1233    3: A
1233    4: A	1233    6: A	1233    7: A	1233    8: A	1233   11: A
1233   12: A	1233   14: A	1233   21: A	1233   22: A	1233   24: A
1233   28: A	1233   33: A	1233   42: A	1233   44: A	1233   56: A
1233   66: A	1233   77: A	1233   84: A	1233   88: A	1233  132: A
1233  137: A	1233  154: A	1233  168: A	1233  231: A	1233  264: ?
1233  274: ?	1233  308: D	1233  411: G	1237    2: A	1237  103: A
1237  206: A	1239    7: A	1239   59: A	1239  413: ?	1243    3: A
1243    9: A	1243   11: A	1243   23: A	1243   33: A	1243   69: A
1243   99: A	1243  113: A	1243  207: A	1243  253: A	1243  339: ?
1245    2: A	1245    5: A	1245   10: A	1245   83: A	1245  166: A
1245  311: ?	1245  415: ?	1249    2: A	1249    4: A	1249    8: A
1249   13: A	1249   16: A	1249   26: A	1249   52: A	1249  104: A
1249  208: A	1251    3: A	1251    5: A	1251   15: A	1251   25: A
1251   75: A	1251  125: A	1251  139: A	1251  375: ?	1251  417: G
1255    5: A	1255   11: A	1255   19: A	1255   55: A	1255   95: A
1255  209: A	1255  251: A	1257    2: A	1257    4: A	1257  157: A
1257  314: D	1257  419: ?	1261    2: A	1261    3: A	1261    5: A
1261    6: A	1261    7: A	1261   10: A	1261   13: A	1261   14: A
1261   15: A	1261   21: A	1261   26: A	1261   30: A	1261   35: A
1261   39: A	1261   42: A	1261   65: A	1261   70: A	1261   78: A
1261   91: A	1261   97: A	1261  105: A	1261  130: A	1261  182: A
1261  194: A	1261  195: A	1261  210: A	1261  273: ?	1261  291: ?
1261  390: ?	1263  421: ?	1267    7: A	1267  181: A	1267  211: A
1269    2: A	1269    3: A	1269    6: A	1269    9: A	1269   18: A
1269   47: A	1269   94: A	1269  141: A	1269  282: G	1269  317: ?
1269  423: G	1273    2: A	1273    4: A	1273   19: A	1273   38: A
1273   53: A	1273   67: A	1273   76: A	1273  106: A	1273  134: A
1273  212: A	1273  268: ?	1275    5: A	1275    7: A	1275   13: A
1275   17: A	1275   25: A	1275   35: A	1275   49: A	1275   65: A
1275   85: A	1275   91: A	1275  119: A	1275  175: A	1275  221: A
1275  245: A	1275  325: ?	1275  425: ?	1279    3: A	1279   71: A
1279  213: A	1281    2: A	1281    4: A	1281    5: A	1281    7: A
1281    8: A	1281   10: A	1281   14: A	1281   16: A	1281   20: A
1281   28: A	1281   32: A	1281   35: A	1281   40: A	1281   56: A
1281   61: A	1281   64: A	1281   70: A	1281   80: A	1281  112: A
1281  122: A	1281  128: A	1281  140: A	1281  160: A	1281  224: A
1281  244: A	1281  280: ?	1281  305: ?	1281  320: D	1281  427: ?
1285    2: A	1285    5: A	1285   10: A	1285  107: A	1285  214: A
1285  257: A	1287    3: A	1287   11: A	1287   13: A	1287   33: A
1287   39: A	1287  143: A	1287  429: G	1291    5: A	1291   43: A
1291  215: A	1293    2: A	1293   17: A	1293   19: A	1293   34: A
1293   38: A	1293  323: ?	1293  431: ?	1297    2: A	1297    3: A
1297    4: A	1297    6: A	1297    8: A	1297    9: A	1297   12: A
1297   18: A	1297   24: A	1297   27: A	1297   36: A	1297   54: A
1297   72: A	1297  108: A	1297  216: A	1299   11: A	1299   59: A
1299  433: ?	1303    7: A	1303   31: A	1303  217: A	1305    2: A
1305    3: A	1305    4: A	1305    5: A	1305    6: A	1305   10: A
1305   12: A	1305   15: A	1305   20: A	1305   29: A	1305   30: A
1305   58: A	1305   60: A	1305   87: A	1305  116: A	1305  145: A
1305  163: A	1305  174: A	1305  290: G	1305  326: D	1305  348: ?
1305  435: G	1309    2: A	1309    7: A	1309   11: A	1309   14: A
1309   17: A	1309   22: A	1309   34: A	1309   77: A	1309  109: A
1309  119: A	1309  154: A	1309  187: A	1309  218: A	1309  238: A
1309  374: ?	1311    5: A	1311   19: A	1311   23: A	1311   95: A
1311  115: A	1311  131: A	1311  437: ?	1315    3: A	1315    5: A
1315   15: A	1315   73: A	1315  219: A	1315  263: A	1315  365: ?
1317    2: A	1317    7: A	1317   14: A	1317   47: A	1317   94: A
1317  329: ?	1317  439: ?	1321    2: A	1321    4: A	1321    5: A
1321   10: A	1321   11: A	1321   20: A	1321   22: A	1321   44: A
1321   55: A	1321  110: A	1321  220: A	1323    3: A	1323    7: A
1323    9: A	1323   21: A	1323   49: A	1323   63: A	1323  147: A
1323  441: G	1327   13: A	1327   17: A	1327  221: A	1329    2: A
1329    4: A	1329    8: A	1329   83: A	1329  166: A	1329  332: D
1329  443: ?	1333    2: A	1333    3: A	1333    6: A	1333   31: A
1333   37: A	1333   43: A	1333   62: A	1333   74: A	1333   86: A
1333   93: A	1333  111: A	1333  129: A	1333  186: A	1333  222: A
1333  258: A	1335    5: A	1335   23: A	1335   29: A	1335   89: A
1335  115: A	1335  145: A	1335  445: ?	1339   13: A	1339  103: A
1339  223: A	1341    2: A	1341    3: A	1341    5: A	1341    6: A
1341   10: A	1341   15: A	1341   30: A	1341   67: A	1341  134: A
1341  149: A	1341  201: A	1341  298: ?	1341  335: ?	1341  402: ?
1341  447: G	1345    2: A	1345    4: A	1345    5: A	1345    7: A
1345    8: A	1345   10: A	1345   14: A	1345   16: A	1345   20: A
1345   28: A	1345   32: A	1345   35: A	1345   40: A	1345   56: A
1345   70: A	1345   80: A	1345  112: A	1345  140: A	1345  160: A
1345  224: A	1345  269: A	1345  280: A	1347  449: ?	1351    3: A
1351    5: A	1351    7: A	1351    9: A	1351   15: A	1351   21: A
1351   25: A	1351   35: A	1351   45: A	1351   63: A	1351   75: A
1351  105: A	1351  175: A	1351  193: A	1351  225: A	1351  315: ?
1353    2: A	1353    4: A	1353   11: A	1353   13: A	1353   22: A
1353   26: A	1353   41: A	1353   44: A	1353   52: A	1353   82: A
1353  143: A	1353  164: A	1353  169: A	1353  286: ?	1353  338: D
1353  451: ?	1357    2: A	1357   23: A	1357   46: A	1357   59: A
1357  113: A	1357  118: A	1357  226: A	1359    3: A	1359    7: A
1359   21: A	1359   97: A	1359  151: A	1359  291: ?	1359  453: G
1363   29: A	1363   47: A	1363  227: A	1365    2: A	1365    5: A
1365    7: A	1365   10: A	1365   11: A	1365   13: A	1365   14: A
1365   22: A	1365   26: A	1365   31: A	1365   35: A	1365   55: A
1365   62: A	1365   65: A	1365   70: A	1365   77: A	1365   91: A
1365  110: A	1365  130: A	1365  143: A	1365  154: A	1365  155: A
1365  182: A	1365  217: A	1365  286: A	1365  310: ?	1365  341: ?
1365  385: ?	1365  403: ?	1365  434: ?	1365  455: ?	1369    2: A
1369    3: A	1369    4: A	1369    6: A	1369   12: A	1369   19: A
1369   37: A	1369   38: A	1369   57: A	1369   74: A	1369   76: A
1369  111: A	1369  114: A	1369  148: A	1369  222: A	1369  228: A
1369  444: ?	1371    5: A	1371  137: A	1371  457: ?	1375    5: A
1375   11: A	1375   25: A	1375   55: A	1375  125: A	1375  229: A
1375  275: A	1377    2: A	1377    3: A	1377    4: A	1377    6: A
1377    8: A	1377    9: A	1377   12: A	1377   16: A	1377   17: A
1377   18: A	1377   24: A	1377   27: A	1377   34: A	1377   36: A
1377   43: A	1377   48: A	1377   51: A	1377   54: A	1377   68: A
1377   72: A	1377   86: A	1377  102: A	1377  108: A	1377  129: A
1377  136: A	1377  144: A	1377  153: A	1377  172: A	1377  204: A
1377  216: A	1377  258: A	1377  272: A	1377  306: G	1377  344: D
1377  387: ?	1377  408: G	1377  432: ?	1377  459: G	1381    2: A
1381    5: A	1381   10: A	1381   23: A	1381   46: A	1381  115: A
1381  230: A	1383  461: ?	1387    3: A	1387    7: A	1387   11: A
1387   19: A	1387   21: A	1387   33: A	1387   57: A	1387   73: A
1387   77: A	1387  133: A	1387  209: A	1387  219: A	1387  231: A
1387  399: ?	1389    2: A	1389  347: ?	1389  463: ?	1393    2: A
1393    4: A	1393    7: A	1393    8: A	1393   14: A	1393   28: A
1393   29: A	1393   56: A	1393   58: A	1393  116: A	1393  199: A
1393  203: A	1393  232: A	1393  398: ?	1393  406: ?	1395    3: A
1395    5: A	1395   15: A	1395   17: A	1395   31: A	1395   41: A
1395   51: A	1395   85: A	1395   93: A	1395  123: A	1395  155: A
1395  205: A	1395  255: A	1395  465: G	1399  233: A	1401    2: A
1401    4: A	1401    5: A	1401    7: A	1401   10: A	1401   14: A
1401   20: A	1401   25: A	1401   28: A	1401   35: A	1401   50: A
1401   70: A	1401  100: A	1401  140: A	1401  175: A	1401  350: D
1401  467: ?	1405    2: A	1405    3: A	1405    5: A	1405    6: A
1405    9: A	1405   10: A	1405   13: A	1405   15: A	1405   18: A
1405   26: A	1405   30: A	1405   39: A	1405   45: A	1405   65: A
1405   78: A	1405   90: A	1405  117: A	1405  130: A	1405  195: A
1405  234: A	1405  281: A	1405  390: ?	1407    7: A	1407   19: A
1407   37: A	1407   67: A	1407  133: A	1407  259: A	1407  469: ?
1411    5: A	1411   17: A	1411   47: A	1411   83: A	1411   85: A
1411  235: A	1411  415: ?	1413    2: A	1413    3: A	1413    6: A
1413  157: A	1413  314: ?	1413  353: ?	1413  471: G	1417    2: A
1417    4: A	1417   13: A	1417   26: A	1417   52: A	1417   59: A
1417  109: A	1417  118: A	1417  218: A	1417  236: A	1417  436: ?
1419   11: A	1419   43: A	1419  473: ?	1423    3: A	1423   79: A
1423  237: A	1425    2: A	1425    4: A	1425    5: A	1425    8: A
1425   10: A	1425   19: A	1425   20: A	1425   25: A	1425   38: A
1425   40: A	1425   50: A	1425   76: A	1425   89: A	1425   95: A
1425  100: A	1425  152: A	1425  178: A	1425  190: A	1425  200: A
1425  356: D	1425  380: ?	1425  445: ?	1425  475: ?	1429    2: A
1429    7: A	1429   14: A	1429   17: A	1429   34: A	1429  119: A
1429  238: A	1431    3: A	1431    5: A	1431    9: A	1431   11: A
1431   13: A	1431   15: A	1431   33: A	1431   39: A	1431   45: A
1431   53: A	1431   55: A	1431   65: A	1431   99: A	1431  117: A
1431  143: A	1431  159: A	1431  165: A	1431  195: A	1431  265: A
1431  429: ?	1431  477: G	1435    5: A	1435    7: A	1435   35: A
1435   41: A	1435  205: A	1435  239: A	1435  287: A	1437    2: A
1437  359: ?	1437  479: ?	1441    2: A	1441    3: A	1441    4: A
1441    5: A	1441    6: A	1441    8: A	1441   10: A	1441   11: A
1441   12: A	1441   15: A	1441   16: A	1441   20: A	1441   22: A
1441   24: A	1441   30: A	1441   33: A	1441   40: A	1441   44: A
1441   48: A	1441   55: A	1441   60: A	1441   66: A	1441   80: A
1441   88: A	1441  110: A	1441  120: A	1441  131: A	1441  132: A
1441  165: A	1441  176: A	1441  220: A	1441  240: A	1441  262: A
1441  264: A	1441  330: ?	1441  393: ?	1441  440: ?	1443    7: A
1443   13: A	1443   37: A	1443   91: A	1443  103: A	1443  259: A
1443  481: ?	1447  241: A	1449    2: A	1449    3: A	1449    4: A
1449    6: A	1449    7: A	1449   12: A	1449   14: A	1449   21: A
1449   23: A	1449   28: A	1449   42: A	1449   46: A	1449   69: A
1449   84: A	1449   92: A	1449  138: A	1449  161: A	1449  181: A
1449  276: A	1449  322: ?	1449  362: D	1449  483: G	1453    2: A
1453   11: A	1453   22: A	1453  121: A	1453  242: A	1455    5: A
1455   97: A	1455  485: ?	1459    3: A	1459    9: A	1459   27: A
1459   81: A	1459  243: A	1461    2: A	1461    5: A	1461   10: A
1461   73: A	1461  146: A	1461  365: ?	1461  487: ?	1465    2: A
1465    4: A	1465    5: A	1465   10: A	1465   20: A	1465   61: A
1465  122: A	1465  244: A	1465  293: A	1465  305: A	1467    3: A
1467  163: A	1467  489: G	1471    5: A	1471    7: A	1471   35: A
1471   49: A	1471  245: A	1473    2: A	1473    4: A	1473    8: A
1473   16: A	1473   23: A	1473   32: A	1473   46: A	1473   92: A
1473  184: A	1473  368: D	1473  491: ?	1477    2: A	1477    3: A
1477    6: A	1477    7: A	1477   14: A	1477   21: A	1477   41: A
1477   42: A	1477   82: A	1477  123: A	1477  211: A	1477  246: A
1477  287: A	1477  422: ?	1479   17: A	1479   29: A	1479  493: ?
1483   13: A	1483   19: A	1483  247: A	1485    2: A	1485    3: A
1485    5: A	1485    6: A	1485    7: A	1485    9: A	1485   10: A
1485   11: A	1485   14: A	1485   15: A	1485   18: A	1485   21: A
1485   22: A	1485   30: A	1485   33: A	1485   35: A	1485   42: A
1485   45: A	1485   53: A	1485   55: A	1485   63: A	1485   66: A
1485   70: A	1485   77: A	1485   90: A	1485   99: A	1485  105: A
1485  106: A	1485  110: A	1485  126: A	1485  154: A	1485  159: A
1485  165: A	1485  198: A	1485  210: A	1485  231: A	1485  265: A
1485  315: A	1485  318: ?	1485  330: G	1485  371: ?	1485  385: ?
1485  462: ?	1485  477: ?	1485  495: G	1489    2: A	1489    4: A
1489    8: A	1489   31: A	1489   62: A	1489  124: A	1489  248: A
1491    5: A	1491    7: A	1491   35: A	1491   71: A	1491  149: A
1491  355: ?	1491  497: ?	1495    3: A	1495    5: A	1495   13: A
1495   15: A	1495   23: A	1495   39: A	1495   65: A	1495   69: A
1495   83: A	1495  115: A	1495  195: A	1495  249: A	1495  299: A
1495  345: ?	1495  415: ?	1497    2: A	1497    4: A	1497   11: A
1497   17: A	1497   22: A	1497   34: A	1497   44: A	1497   68: A
1497  187: A	1497  374: D	1497  499: ?	1501    2: A	1501    5: A
1501   10: A	1501   19: A	1501   25: A	1501   38: A	1501   50: A
1501   79: A	1501   95: A	1501  125: A	1501  158: A	1501  190: A
1501  250: A	1501  395: ?	1501  475: ?	1503    3: A	1503  167: A
1503  501: G	1507   11: A	1507  137: A	1507  251: A	1509    2: A
1509   13: A	1509   26: A	1509   29: A	1509   58: A	1509  377: ?
1509  503: ?	1513    2: A	1513    3: A	1513    4: A	1513    6: A
1513    7: A	1513    9: A	1513   12: A	1513   14: A	1513   17: A
1513   18: A	1513   21: A	1513   28: A	1513   34: A	1513   36: A
1513   42: A	1513   51: A	1513   63: A	1513   68: A	1513   84: A
1513   89: A	1513  102: A	1513  119: A	1513  126: A	1513  153: A
1513  178: A	1513  204: A	1513  238: A	1513  252: A	1513  267: A
1513  306: A	1513  356: ?	1513  357: ?	1513  476: ?	1515    5: A
1515  101: A	1515  505: ?	1519    7: A	1519   11: A	1519   23: A
1519   31: A	1519   49: A	1519   77: A	1519  161: A	1519  217: A
1519  253: A	1519  341: ?	1521    2: A	1521    3: A	1521    4: A
1521    5: A	1521    6: A	1521    8: A	1521   10: A	1521   12: A
1521   13: A	1521   15: A	1521   19: A	1521   20: A	1521   24: A
1521   26: A	1521   30: A	1521   38: A	1521   39: A	1521   40: A
1521   52: A	1521   57: A	1521   60: A	1521   65: A	1521   76: A
1521   78: A	1521   95: A	1521  104: A	1521  114: A	1521  120: A
1521  130: A	1521  152: A	1521  156: A	1521  169: A	1521  190: A
1521  195: A	1521  228: A	1521  247: A	1521  260: A	1521  285: A
1521  312: A	1521  338: ?	1521  380: D	1521  390: G	1521  456: ?
1521  494: F	1521  507: G	1525    2: A	1525    5: A	1525   10: A
1525   25: A	1525   50: A	1525   61: A	1525  122: A	1525  127: A
1525  254: A	1525  305: A	1527    7: A	1527  109: A	1527  509: ?
1531    3: A	1531    5: A	1531   15: A	1531   17: A	1531   51: A
1531   85: A	1531  255: A	1533    2: A	1533    7: A	1533   14: A
1533   73: A	1533  146: A	1533  383: ?	1533  511: ?	1537    2: A
1537    4: A	1537    8: A	1537   16: A	1537   29: A	1537   32: A
1537   53: A	1537   58: A	1537   64: A	1537  106: A	1537  116: A
1537  128: A	1537  212: A	1537  232: A	1537  256: A	1537  424: ?
1537  464: ?	1539    3: A	1539    9: A	1539   19: A	1539   27: A
1539   57: A	1539  171: A	1539  513: G	1543  257: A	1545    2: A
1545    4: A	1545    5: A	1545   10: A	1545   20: A	1545  103: A
1545  193: A	1545  206: A	1545  386: D	1545  412: ?	1545  515: ?
1549    2: A	1549    3: A	1549    6: A	1549   43: A	1549   86: A
1549  129: A	1549  258: A	1551    5: A	1551   11: A	1551   25: A
1551   31: A	1551   47: A	1551   55: A	1551  155: A	1551  235: A
1551  275: A	1551  341: ?	1551  517: ?	1555    5: A	1555    7: A
1555   35: A	1555   37: A	1555  185: A	1555  259: A	1555  311: A
1557    2: A	1557    3: A	1557    6: A	1557  173: A	1557  346: ?
1557  389: ?	1557  519: G	1561    2: A	1561    4: A	1561    5: A
1561    7: A	1561   10: A	1561   13: A	1561   14: A	1561   20: A
1561   26: A	1561   28: A	1561   35: A	1561   52: A	1561   65: A
1561   70: A	1561   91: A	1561  130: A	1561  140: A	1561  182: A
1561  223: A	1561  260: A	1561  364: ?	1561  446: ?	1561  455: ?
1563   11: A	1563   71: A	1563  521: ?	1567    3: A	1567    9: A
1567   29: A	1567   87: A	1567  261: A	1569    2: A	1569    4: A
1569    7: A	1569    8: A	1569   14: A	1569   16: A	1569   28: A
1569   49: A	1569   56: A	1569   98: A	1569  112: A	1569  196: A
1569  392: D	1569  523: ?	1573    2: A	1573   11: A	1573   13: A
1573   22: A	1573   26: A	1573  121: A	1573  131: A	1573  143: A
1573  242: A	1573  262: A	1573  286: A	1575    3: A	1575    5: A
1575    7: A	1575   15: A	1575   21: A	1575   25: A	1575   35: A
1575   75: A	1575  105: A	1575  175: A	1575  525: G	1579  263: A
1581    2: A	1581    5: A	1581   10: A	1581   17: A	1581   31: A
1581   34: A	1581   62: A	1581   79: A	1581   85: A	1581  155: A
1581  158: A	1581  170: A	1581  310: A	1581  395: ?	1581  527: ?
1585    2: A	1585    3: A	1585    4: A	1585    5: A	1585    6: A
1585    8: A	1585   10: A	1585   11: A	1585   12: A	1585   15: A
1585   20: A	1585   22: A	1585   24: A	1585   30: A	1585   33: A
1585   40: A	1585   44: A	1585   55: A	1585   60: A	1585   66: A
1585   88: A	1585  110: A	1585  120: A	1585  132: A	1585  165: A
1585  220: A	1585  264: A	1585  317: A	1585  330: A	1585  440: ?
1587   13: A	1587   23: A	1587   61: A	1587  299: A	1587  529: ?
1591    5: A	1591   37: A	1591   43: A	1591   53: A	1591  185: A
1591  215: A	1591  265: A	1593    2: A	1593    3: A	1593    4: A
1593    6: A	1593    9: A	1593   12: A	1593   18: A	1593   36: A
1593   59: A	1593  118: A	1593  177: A	1593  199: A	1593  236: A
1593  354: G	1593  398: D	1593  531: G	1597    2: A	1597    7: A
1597   14: A	1597   19: A	1597   38: A	1597  133: A	1597  266: A
1599   13: A	1599   17: A	1599   41: A	1599   47: A	1599  221: A
1599  533: ?	1603    3: A	1603    7: A	1603   21: A	1603   89: A
1603  229: A	1603  267: A	1605    2: A	1605    5: A	1605   10: A
1605  107: A	1605  214: A	1605  401: ?	1605  535: ?	1609    2: A
1609    4: A	1609   67: A	1609  134: A	1609  268: A	1611    3: A
1611    5: A	1611    7: A	1611   15: A	1611   21: A	1611   23: A
1611   35: A	1611   69: A	1611  105: A	1611  115: A	1611  161: A
1611  179: A	1611  345: A	1611  483: ?	1611  537: G	1615    5: A
1615   17: A	1615   19: A	1615   85: A	1615   95: A	1615  269: A
1615  323: A	1617    2: A	1617    4: A	1617    7: A	1617    8: A
1617   11: A	1617   14: A	1617   22: A	1617   28: A	1617   44: A
1617   49: A	1617   56: A	1617   77: A	1617   88: A	1617   98: A
1617  101: A	1617  154: A	1617  196: A	1617  202: A	1617  308: A
1617  392: ?	1617  404: D	1617  539: ?	1621    2: A	1621    3: A
1621    5: A	1621    6: A	1621    9: A	1621   10: A	1621   15: A
1621   18: A	1621   27: A	1621   30: A	1621   45: A	1621   54: A
1621   90: A	1621  135: A	1621  270: A	1623  541: ?	1627  271: A
1629    2: A	1629    3: A	1629    6: A	1629   11: A	1629   22: A
1629   33: A	1629   37: A	1629   66: A	1629   74: A	1629  111: A
1629  181: A	1629  222: A	1629  362: ?	1629  407: ?	1629  543: G
1633    2: A	1633    4: A	1633    8: A	1633   16: A	1633   17: A
1633   23: A	1633   34: A	1633   46: A	1633   68: A	1633   71: A
1633   92: A	1633  136: A	1633  142: A	1633  184: A	1633  272: A
1633  284: A	1633  368: ?	1633  391: ?	1635    5: A	1635   19: A
1635   43: A	1635   95: A	1635  109: A	1635  215: A	1635  545: ?
1639    3: A	1639    7: A	1639   11: A	1639   13: A	1639   21: A
1639   33: A	1639   39: A	1639   77: A	1639   91: A	1639  143: A
1639  149: A	1639  231: A	1639  273: A	1639  429: ?	1639  447: ?
1641    2: A	1641    4: A	1641    5: A	1641   10: A	1641   20: A
1641   41: A	1641   82: A	1641  164: A	1641  205: A	1641  410: D
1641  547: ?	1645    2: A	1645    5: A	1645    7: A	1645   10: A
1645   14: A	1645   35: A	1645   47: A	1645   70: A	1645   94: A
1645  137: A	1645  235: A	1645  274: A	1645  329: A	1645  470: ?
1647    3: A	1647    9: A	1647   61: A	1647  183: A	1647  549: G
1651    5: A	1651   11: A	1651   13: A	1651   25: A	1651   55: A
1651   65: A	1651  127: A	1651  143: A	1651  275: A	1651  325: A
1653    2: A	1653    7: A	1653   14: A	1653   19: A	1653   29: A
1653   38: A	1653   58: A	1653   59: A	1653  118: A	1653  133: A
1653  203: A	1653  266: A	1653  406: ?	1653  413: ?	1653  551: ?
1657    2: A	1657    3: A	1657    4: A	1657    6: A	1657   12: A
1657   23: A	1657   46: A	1657   69: A	1657   92: A	1657  138: A
1657  276: A	1659    7: A	1659   79: A	1659  553: ?	1663  277: A
1665    2: A	1665    3: A	1665    4: A	1665    5: A	1665    6: A
1665    8: A	1665   10: A	1665   12: A	1665   13: A	1665   15: A
1665   16: A	1665   20: A	1665   24: A	1665   26: A	1665   30: A
1665   32: A	1665   37: A	1665   39: A	1665   40: A	1665   48: A
1665   52: A	1665   60: A	1665   64: A	1665   65: A	1665   74: A
1665   78: A	1665   80: A	1665   96: A	1665  104: A	1665  111: A
1665  120: A	1665  130: A	1665  148: A	1665  156: A	1665  160: A
1665  185: A	1665  192: A	1665  195: A	1665  208: A	1665  222: A
1665  240: A	1665  260: A	1665  296: A	1665  312: A	1665  320: A
1665  370: G	1665  390: ?	1665  416: D	1665  444: ?	1665  480: ?
1665  481: ?	1665  520: ?	1665  555: G	1669    2: A	1669  139: A
1669  278: A	1671    5: A	1671  167: A	1671  557: ?	1675    3: A
1675    5: A	1675    9: A	1675   15: A	1675   25: A	1675   31: A
1675   45: A	1675   67: A	1675   75: A	1675   93: A	1675  155: A
1675  201: A	1675  225: A	1675  279: A	1675  335: A	1675  465: ?
1677    2: A	1677   13: A	1677   26: A	1677   43: A	1677   86: A
1677  419: ?	1677  559: ?	1681    2: A	1681    4: A	1681    5: A
1681    7: A	1681    8: A	1681   10: A	1681   14: A	1681   20: A
1681   28: A	1681   35: A	1681   40: A	1681   41: A	1681   56: A
1681   70: A	1681   82: A	1681  140: A	1681  164: A	1681  205: A
1681  280: A	1681  287: A	1681  328: A	1681  410: ?	1683    3: A
1683   11: A	1683   17: A	1683   29: A	1683   33: A	1683   51: A
1683   87: A	1683  187: A	1683  319: A	1683  493: ?	1683  561: G
1687    7: A	1687  241: A	1687  281: A	1689    2: A	1689    4: A
1689  211: A	1689  422: D	1689  563: ?	1693    2: A	1693    3: A
1693    6: A	1693   47: A	1693   94: A	1693  141: A	1693  282: A
1695    5: A	1695    7: A	1695   11: A	1695   35: A	1695   55: A
1695   77: A	1695  113: A	1695  121: A	1695  385: ?	1695  565: ?
1699  283: A	1701    2: A	1701    3: A	1701    5: A	1701    6: A
1701    7: A	1701    9: A	1701   10: A	1701   14: A	1701   15: A
1701   17: A	1701   18: A	1701   21: A	1701   25: A	1701   27: A
1701   30: A	1701   34: A	1701   35: A	1701   42: A	1701   45: A
1701   50: A	1701   51: A	1701   54: A	1701   63: A	1701   70: A
1701   75: A	1701   81: A	1701   85: A	1701   90: A	1701  102: A
1701  105: A	1701  119: A	1701  126: A	1701  135: A	1701  150: A
1701  153: A	1701  162: A	1701  170: A	1701  175: A	1701  189: A
1701  210: A	1701  225: A	1701  238: A	1701  255: A	1701  270: A
1701  306: A	1701  315: A	1701  350: A	1701  357: A	1701  378: G
1701  405: ?	1701  425: ?	1701  450: ?	1701  459: ?	1701  510: ?
1701  525: ?	1701  567: G	1705    2: A	1705    4: A	1705    5: A
1705   10: A	1705   11: A	1705   20: A	1705   22: A	1705   31: A
1705   44: A	1705   55: A	1705   62: A	1705   71: A	1705  110: A
1705  124: A	1705  142: A	1705  155: A	1705  220: A	1705  284: A
1705  310: A	1705  341: A	1705  355: A	1707  569: ?	1711    3: A
1711    5: A	1711   15: A	1711   19: A	1711   29: A	1711   57: A
1711   59: A	1711   87: A	1711   95: A	1711  145: A	1711  177: A
1711  285: A	1711  295: A	1711  435: ?	1711  551: ?	1713    2: A
1713    4: A	1713    8: A	1713  107: A	1713  214: A	1713  428: D
1713  571: ?	1717    2: A	1717   11: A	1717   13: A	1717   17: A
1717   22: A	1717   26: A	1717   34: A	1717  101: A	1717  143: A
1717  187: A	1717  202: A	1717  221: A	1717  286: A	1717  374: ?
1717  442: ?	1719    3: A	1719  191: A	1719  573: G	1723    7: A
1723   41: A	1723  287: A	1725    2: A	1725    5: A	1725   10: A
1725   23: A	1725   25: A	1725   46: A	1725   50: A	1725  115: A
1725  230: A	1725  431: ?	1725  575: ?	1729    2: A	1729    3: A
1729    4: A	1729    6: A	1729    7: A	1729    8: A	1729    9: A
1729   12: A	1729   13: A	1729   14: A	1729   16: A	1729   18: A
1729   19: A	1729   21: A	1729   24: A	1729   26: A	1729   28: A
1729   32: A	1729   36: A	1729   38: A	1729   39: A	1729   42: A
1729   48: A	1729   52: A	1729   56: A	1729   57: A	1729   63: A
1729   72: A	1729   76: A	1729   78: A	1729   84: A	1729   91: A
1729   96: A	1729  104: A	1729  112: A	1729  114: A	1729  117: A
1729  126: A	1729  133: A	1729  144: A	1729  152: A	1729  156: A
1729  168: A	1729  171: A	1729  182: A	1729  208: A	1729  224: A
1729  228: A	1729  234: A	1729  247: A	1729  252: A	1729  266: A
1729  273: A	1729  288: A	1729  304: A	1729  312: A	1729  336: A
1729  342: A	1729  364: A	1729  399: ?	1729  416: ?	1729  456: ?
1729  468: ?	1729  494: ?	1729  504: ?	1729  532: ?	1729  546: ?
1731    5: A	1731  173: A	1731  577: ?	1735    5: A	1735   17: A
1735   85: A	1735  289: A	1735  347: A	1737    2: A	1737    3: A
1737    4: A	1737    6: A	1737    7: A	1737   12: A	1737   14: A
1737   21: A	1737   28: A	1737   31: A	1737   42: A	1737   62: A
1737   84: A	1737   93: A	1737  124: A	1737  186: A	1737  193: A
1737  217: A	1737  372: A	1737  386: ?	1737  434: D	1737  579: G
1741    2: A	1741    5: A	1741   10: A	1741   29: A	1741   58: A
1741  145: A	1741  290: A	1743    7: A	1743   13: A	1743   67: A
1743   83: A	1743   91: A	1743  469: ?	1743  581: ?	1747    3: A
1747   97: A	1747  291: A	1749    2: A	1749   11: A	1749   19: A
1749   22: A	1749   23: A	1749   38: A	1749   46: A	1749   53: A
1749  106: A	1749  209: A	1749  253: A	1749  418: ?	1749  437: ?
1749  506: ?	1749  583: ?	1753    2: A	1753    4: A	1753   73: A
1753  146: A	1753  292: A	1755    3: A	1755    5: A	1755    9: A
1755   13: A	1755   15: A	1755   39: A	1755   45: A	1755   65: A
1755  117: A	1755  195: A	1755  585: G	1759  293: A	1761    2: A
1761    4: A	1761    5: A	1761    8: A	1761   10: A	1761   11: A
1761   16: A	1761   20: A	1761   22: A	1761   40: A	1761   44: A
1761   55: A	1761   80: A	1761   88: A	1761  110: A	1761  176: A
1761  220: A	1761  440: D	1761  587: ?	1765    2: A	1765    3: A
1765    5: A	1765    6: A	1765    7: A	1765   10: A	1765   14: A
1765   15: A	1765   21: A	1765   30: A	1765   35: A	1765   42: A
1765   49: A	1765   70: A	1765   98: A	1765  105: A	1765  147: A
1765  210: A	1765  245: A	1765  294: A	1765  353: A	1765  490: ?
1767   19: A	1767   31: A	1767  589: ?	1771    5: A	1771    7: A
1771   11: A	1771   23: A	1771   35: A	1771   55: A	1771   59: A
1771   77: A	1771  115: A	1771  161: A	1771  253: A	1771  295: A
1771  385: A	1771  413: ?	1773    2: A	1773    3: A	1773    6: A
1773  197: A	1773  394: ?	1773  443: ?	1773  591: G	1777    2: A
1777    4: A	1777    8: A	1777   37: A	1777   74: A	1777  148: A
1777  296: A	1779    7: A	1779  127: A	1779  593: ?	1783    3: A
1783    9: A	1783   11: A	1783   27: A	1783   33: A	1783   99: A
1783  297: A	1785    2: A	1785    4: A	1785    5: A	1785    7: A
1785   10: A	1785   14: A	1785   17: A	1785   20: A	1785   28: A
1785   34: A	1785   35: A	1785   68: A	1785   70: A	1785   85: A
1785  119: A	1785  140: A	1785  170: A	1785  223: A	1785  238: A
1785  340: A	1785  446: D	1785  476: ?	1785  595: ?	1789    2: A
1789  149: A	1789  298: A	1791    3: A	1791    5: A	1791   15: A
1791  179: A	1791  199: A	1791  537: ?	1791  597: G	1795    5: A
1795   13: A	1795   23: A	1795   65: A	1795  115: A	1795  299: A
1795  359: A	1797    2: A	1797  449: ?	1797  599: ?	1801    2: A
1801    3: A	1801    4: A	1801    5: A	1801    6: A	1801   10: A
1801   12: A	1801   15: A	1801   20: A	1801   25: A	1801   30: A
1801   50: A	1801   60: A	1801   75: A	1801  100: A	1801  150: A
1801  300: A	1803   17: A	1803   53: A	1803  601: ?	1807    7: A
1807   13: A	1807   43: A	1807   91: A	1807  139: A	1807  301: A
1807  559: ?	1809    2: A	1809    3: A	1809    4: A	1809    6: A
1809    8: A	1809    9: A	1809   12: A	1809   18: A	1809   24: A
1809   36: A	1809   67: A	1809   72: A	1809  113: A	1809  134: A
1809  201: A	1809  226: A	1809  268: A	1809  339: A	1809  402: G
1809  452: D	1809  536: ?	1809  603: G	1813    2: A	1813    7: A
1813   14: A	1813   37: A	1813   49: A	1813   74: A	1813   98: A
1813  151: A	1813  259: A	1813  302: A	1813  518: ?	1815    5: A
1815   11: A	1815   55: A	1815  121: A	1815  605: ?	1819    3: A
1819   17: A	1819   51: A	1819  101: A	1819  107: A	1819  303: A
1819  321: A	1821    2: A	1821    5: A	1821    7: A	1821   10: A
1821   13: A	1821   14: A	1821   26: A	1821   35: A	1821   65: A
1821   70: A	1821   91: A	1821  130: A	1821  182: A	1821  455: ?
1821  607: ?	1825    2: A	1825    4: A	1825    5: A	1825    8: A
1825   10: A	1825   16: A	1825   19: A	1825   20: A	1825   25: A
1825   38: A	1825   40: A	1825   50: A	1825   73: A	1825   76: A
1825   80: A	1825   95: A	1825  100: A	1825  146: A	1825  152: A
1825  190: A	1825  200: A	1825  292: A	1825  304: A	1825  365: A
1825  380: A	1825  400: ?	1825  475: ?	1825  584: ?	1827    3: A
1827    7: A	1827   11: A	1827   21: A	1827   29: A	1827   33: A
1827   77: A	1827   83: A	1827   87: A	1827  203: A	1827  231: A
1827  249: A	1827  319: A	1827  581: ?	1827  609: G	1831    5: A
1831   61: A	1831  305: A	1833    2: A	1833    4: A	1833   13: A
1833   26: A	1833   47: A	1833   52: A	1833   94: A	1833  188: A
1833  229: A	1833  458: D	1833  611: ?	1837    2: A	1837    3: A
1837    6: A	1837    9: A	1837   11: A	1837   17: A	1837   18: A
1837   22: A	1837   33: A	1837   34: A	1837   51: A	1837   66: A
1837   99: A	1837  102: A	1837  153: A	1837  167: A	1837  187: A
1837  198: A	1837  306: A	1837  334: A	1837  374: A	1837  501: ?
1837  561: ?	1839  613: ?	1843   19: A	1843   97: A	1843  307: A
1845    2: A	1845    3: A	1845    5: A	1845    6: A	1845   10: A
1845   15: A	1845   30: A	1845   41: A	1845   82: A	1845  123: A
1845  205: A	1845  246: A	1845  410: G	1845  461: ?	1845  615: G
1849    2: A	1849    4: A	1849    7: A	1849   11: A	1849   14: A
1849   22: A	1849   28: A	1849   43: A	1849   44: A	1849   77: A
1849   86: A	1849  154: A	1849  172: A	1849  301: A	1849  308: A
1849  473: ?	1849  602: ?	1851    5: A	1851   25: A	1851   37: A
1851  185: A	1851  617: ?	1855    3: A	1855    5: A	1855    7: A
1855   15: A	1855   21: A	1855   35: A	1855   53: A	1855  103: A
1855  105: A	1855  159: A	1855  265: A	1855  309: A	1855  371: A
1855  515: ?	1857    2: A	1857    4: A	1857    8: A	1857   16: A
1857   29: A	1857   32: A	1857   58: A	1857  116: A	1857  232: A
1857  464: D	1857  619: ?	1861    2: A	1861    5: A	1861   10: A
1861   31: A	1861   62: A	1861  155: A	1861  310: A	1863    3: A
1863    7: A	1863    9: A	1863   19: A	1863   21: A	1863   23: A
1863   27: A	1863   49: A	1863   57: A	1863   63: A	1863   69: A
1863  133: A	1863  147: A	1863  161: A	1863  171: A	1863  189: A
1863  207: A	1863  399: A	1863  437: ?	1863  441: ?	1863  483: G
1863  513: ?	1863  621: G	1867  311: A	1869    2: A	1869    7: A
1869   14: A	1869   89: A	1869  178: A	1869  467: ?	1869  623: ?
1873    2: A	1873    3: A	1873    4: A	1873    6: A	1873    8: A
1873   12: A	1873   13: A	1873   24: A	1873   26: A	1873   39: A
1873   52: A	1873   78: A	1873  104: A	1873  156: A	1873  312: A
1875    5: A	1875   25: A	1875  125: A	1875  625: ?	1879  313: A
1881    2: A	1881    3: A	1881    4: A	1881    5: A	1881    6: A
1881   10: A	1881   11: A	1881   12: A	1881   15: A	1881   19: A
1881   20: A	1881   22: A	1881   30: A	1881   33: A	1881   38: A
1881   44: A	1881   47: A	1881   55: A	1881   57: A	1881   60: A
1881   66: A	1881   76: A	1881   94: A	1881   95: A	1881  110: A
1881  114: A	1881  132: A	1881  141: A	1881  165: A	1881  188: A
1881  190: A	1881  209: A	1881  220: A	1881  228: A	1881  235: A
1881  282: A	1881  285: A	1881  330: A	1881  380: A	1881  418: G
1881  470: D	1881  517: ?	1881  564: ?	1881  570: ?	1881  627: G
1885    2: A	1885    5: A	1885   10: A	1885   13: A	1885   26: A
1885   29: A	1885   58: A	1885   65: A	1885  130: A	1885  145: A
1885  157: A	1885  290: A	1885  314: A	1885  377: A	1887   17: A
1887   23: A	1887   37: A	1887   41: A	1887  391: A	1887  629: ?
1891    3: A	1891    5: A	1891    7: A	1891    9: A	1891   15: A
1891   21: A	1891   31: A	1891   35: A	1891   45: A	1891   61: A
1891   63: A	1891   93: A	1891  105: A	1891  155: A	1891  183: A
1891  217: A	1891  279: A	1891  305: A	1891  315: A	1891  427: ?
1891  465: ?	1891  549: ?	1893    2: A	1893   11: A	1893   22: A
1893   43: A	1893   86: A	1893  473: ?	1893  631: ?	1897    2: A
1897    4: A	1897    7: A	1897   14: A	1897   28: A	1897   79: A
1897  158: A	1897  271: A	1897  316: A	1897  542: ?	1897  553: ?
1899    3: A	1899   13: A	1899   39: A	1899   73: A	1899  211: A
1899  219: A	1899  633: G	1903   11: A	1903  173: A	1903  317: A
1905    2: A	1905    4: A	1905    5: A	1905    7: A	1905    8: A
1905   10: A	1905   14: A	1905   17: A	1905   20: A	1905   28: A
1905   34: A	1905   35: A	1905   40: A	1905   56: A	1905   68: A
1905   70: A	1905   85: A	1905  119: A	1905  127: A	1905  136: A
1905  140: A	1905  170: A	1905  238: A	1905  254: A	1905  280: A
1905  340: A	1905  476: D	1905  508: ?	1905  595: ?	1905  635: ?
1909    2: A	1909    3: A	1909    6: A	1909   23: A	1909   46: A
1909   53: A	1909   69: A	1909   83: A	1909  106: A	1909  138: A
1909  159: A	1909  166: A	1909  249: A	1909  318: A	1909  498: ?
1911    5: A	1911    7: A	1911   13: A	1911   35: A	1911   49: A
1911   65: A	1911   91: A	1911  191: A	1911  245: A	1911  455: ?
1911  637: ?	1915    5: A	1915   11: A	1915   29: A	1915   55: A
1915  145: A	1915  319: A	1915  383: A	1917    2: A	1917    3: A
1917    6: A	1917    9: A	1917   18: A	1917   71: A	1917  142: A
1917  213: A	1917  426: G	1917  479: ?	1917  639: G	1921    2: A
1921    4: A	1921    5: A	1921    8: A	1921   10: A	1921   16: A
1921   17: A	1921   20: A	1921   32: A	1921   34: A	1921   40: A
1921   64: A	1921   68: A	1921   80: A	1921   85: A	1921  113: A
1921  136: A	1921  160: A	1921  170: A	1921  226: A	1921  272: A
1921  320: A	1921  340: A	1921  452: ?	1921  544: ?	1921  565: ?
1923   31: A	1923  641: ?	1927    3: A	1927   41: A	1927   47: A
1927  107: A	1927  123: A	1927  141: A	1927  321: A	1929    2: A
1929    4: A	1929  241: A	1929  482: D	1929  643: ?	1933    2: A
1933    7: A	1933   14: A	1933   23: A	1933   46: A	1933  161: A
1933  322: A	1935    3: A	1935    5: A	1935   15: A	1935   43: A
1935  129: A	1935  215: A	1935  645: G	1939    7: A	1939   17: A
1939   19: A	1939  119: A	1939  133: A	1939  277: A	1939  323: A
1941    2: A	1941    5: A	1941   10: A	1941   97: A	1941  194: A
1941  485: ?	1941  647: ?	1945    2: A	1945    3: A	1945    4: A
1945    5: A	1945    6: A	1945    9: A	1945   10: A	1945   12: A
1945   15: A	1945   18: A	1945   20: A	1945   27: A	1945   30: A
1945   36: A	1945   45: A	1945   54: A	1945   60: A	1945   81: A
1945   90: A	1945  108: A	1945  135: A	1945  162: A	1945  180: A
1945  270: A	1945  324: A	1945  389: A	1945  405: A	1945  540: ?
1947    7: A	1947   11: A	1947   59: A	1947   77: A	1947  139: A
1947  413: A	1947  649: ?	1951    5: A	1951   13: A	1951   25: A
1951   65: A	1951  325: A	1953    2: A	1953    3: A	1953    4: A
1953    6: A	1953    7: A	1953    8: A	1953   12: A	1953   14: A
1953   16: A	1953   21: A	1953   24: A	1953   28: A	1953   31: A
1953   42: A	1953   48: A	1953   56: A	1953   61: A	1953   62: A
1953   84: A	1953   93: A	1953  112: A	1953  122: A	1953  124: A
1953  168: A	1953  183: A	1953  186: A	1953  217: A	1953  244: A
1953  248: A	1953  336: A	1953  366: A	1953  372: A	1953  427: A
1953  434: ?	1953  488: D	1953  496: ?	1953  651: G	1957    2: A
1957   19: A	1957   38: A	1957  103: A	1957  163: A	1957  206: A
1957  326: A	1959   11: A	1959   89: A	1959  653: ?	1963    3: A
1963   13: A	1963   39: A	1963  109: A	1963  151: A	1963  327: A
1963  453: ?	1965    2: A	1965    5: A	1965   10: A	1965  131: A
1965  262: A	1965  491: ?	1965  655: ?	1969    2: A	1969    4: A
1969    8: A	1969   11: A	1969   22: A	1969   41: A	1969   44: A
1969   82: A	1969   88: A	1969  164: A	1969  179: A	1969  328: A
1969  358: A	1969  451: ?	1971    3: A	1971    5: A	1971    9: A
1971   15: A	1971   45: A	1971   73: A	1971  197: A	1971  219: A
1971  365: A	1971  591: ?	1971  657: G	1975    5: A	1975    7: A
1975   25: A	1975   35: A	1975   47: A	1975   79: A	1975  175: A
1975  235: A	1975  329: A	1975  395: A	1975  553: ?	1977    2: A
1977    4: A	1977   13: A	1977   19: A	1977   26: A	1977   38: A
1977   52: A	1977   76: A	1977  247: A	1977  494: D	1977  659: ?
1981    2: A	1981    3: A	1981    5: A	1981    6: A	1981    7: A
1981   10: A	1981   11: A	1981   14: A	1981   15: A	1981   21: A
1981   22: A	1981   30: A	1981   33: A	1981   35: A	1981   42: A
1981   55: A	1981   66: A	1981   70: A	1981   77: A	1981  105: A
1981  110: A	1981  154: A	1981  165: A	1981  210: A	1981  231: A
1981  283: A	1981  330: A	1981  385: A	1981  462: ?	1981  566: ?
1983  661: ?	1987  331: A	1989    2: A	1989    3: A	1989    6: A
1989    7: A	1989   13: A	1989   14: A	1989   17: A	1989   21: A
1989   26: A	1989   34: A	1989   39: A	1989   42: A	1989   51: A
1989   71: A	1989   78: A	1989   91: A	1989  102: A	1989  119: A
1989  142: A	1989  182: A	1989  213: A	1989  221: A	1989  238: A
1989  273: A	1989  357: A	1989  426: A	1989  442: ?	1989  497: ?
1989  546: ?	1989  663: G	1993    2: A	1993    4: A	1993   83: A
1993  166: A	1993  332: A	1995    5: A	1995    7: A	1995   19: A
1995   35: A	1995   95: A	1995  133: A	1995  665: ?	1999    3: A
1999    9: A	1999   37: A	1999  111: A	1999  333: A	2001    2: A
2001    4: A	2001    5: A	2001    8: A	2001   10: A	2001   20: A
2001   23: A	2001   25: A	2001   29: A	2001   40: A	2001   46: A
2001   50: A	2001   58: A	2001   92: A	2001  100: A	2001  115: A
2001  116: A	2001  125: A	2001  145: A	2001  184: A	2001  200: A
2001  230: A	2001  232: A	2001  250: A	2001  290: A	2001  460: ?
2001  500: D	2001  575: ?	2001  580: ?	2001  667: ?	2005    2: A
2005    5: A	2005   10: A	2005  167: A	2005  334: A	2005  401: A
2007    3: A	2007   17: A	2007   51: A	2007   59: A	2007  177: A
2007  223: A	2007  669: G	2011    5: A	2011   67: A	2011  335: A
2013    2: A	2013   11: A	2013   22: A	2013   61: A	2013  122: A
2013  503: ?	2013  671: ?	2017    2: A	2017    3: A	2017    4: A
2017    6: A	2017    7: A	2017    8: A	2017   12: A	2017   14: A
2017   16: A	2017   21: A	2017   24: A	2017   28: A	2017   42: A
2017   48: A	2017   56: A	2017   84: A	2017  112: A	2017  168: A
2017  336: A	2019  673: ?	2023    7: A	2023   17: A	2023  119: A
2023  289: A	2023  337: A	2025    2: A	2025    3: A	2025    4: A
2025    5: A	2025    6: A	2025    9: A	2025   10: A	2025   11: A
2025   12: A	2025   15: A	2025   18: A	2025   20: A	2025   22: A
2025   23: A	2025   25: A	2025   27: A	2025   30: A	2025   33: A
2025   36: A	2025   44: A	2025   45: A	2025   46: A	2025   50: A
2025   54: A	2025   55: A	2025   60: A	2025   66: A	2025   69: A
2025   75: A	2025   90: A	2025   92: A	2025   99: A	2025  100: A
2025  108: A	2025  110: A	2025  115: A	2025  132: A	2025  135: A
2025  138: A	2025  150: A	2025  165: A	2025  180: A	2025  198: A
2025  207: A	2025  220: A	2025  225: A	2025  230: A	2025  253: A
2025  270: A	2025  275: A	2025  276: A	2025  297: A	2025  300: A
2025  330: A	2025  345: A	2025  396: A	2025  414: A	2025  450: G
2025  460: ?	2025  495: ?	2025  506: D	2025  540: G	2025  550: ?
2025  575: ?	2025  594: ?	2025  621: ?	2025  660: F	2025  675: G
2029    2: A	2029   13: A	2029   26: A	2029  169: A	2029  338: A
2031    5: A	2031    7: A	2031   29: A	2031   35: A	2031  145: A
2031  203: A	2031  677: ?	2035    3: A	2035    5: A	2035   11: A
2035   15: A	2035   33: A	2035   37: A	2035   55: A	2035  111: A
2035  113: A	2035  165: A	2035  185: A	2035  339: A	2035  407: A
2035  555: ?	2035  565: ?	2037    2: A	2037    7: A	2037   14: A
2037   97: A	2037  194: A	2037  509: ?	2037  679: ?	2041    2: A
2041    4: A	2041    5: A	2041   10: A	2041   13: A	2041   17: A
2041   20: A	2041   26: A	2041   34: A	2041   52: A	2041   65: A
2041   68: A	2041   85: A	2041  130: A	2041  157: A	2041  170: A
2041  221: A	2041  260: A	2041  314: A	2041  340: A	2041  442: A
2041  628: ?	2043    3: A	2043  227: A	2043  681: G	2047   11: A
2047   23: A	2047   31: A	2047   89: A	2047  253: A	2047  341: A
2049    2: A	2049    4: A	2049    8: A	2049   16: A	2049   32: A
2049   64: A	2049  128: A	2049  256: A	2049  512: D	2049  683: ?
2053    2: A	2053    3: A	2053    6: A	2053    9: A	2053   18: A
2053   19: A	2053   38: A	2053   57: A	2053  114: A	2053  171: A
2053  342: A	2055    5: A	2055   13: A	2055   65: A	2055   79: A
2055  137: A	2055  395: A	2055  685: ?	2059    7: A	2059   29: A
2059   49: A	2059   71: A	2059  203: A	2059  343: A	2059  497: ?
2061    2: A	2061    3: A	2061    5: A	2061    6: A	2061   10: A
2061   15: A	2061   30: A	2061  103: A	2061  206: A	2061  229: A
2061  309: A	2061  458: A	2061  515: ?	2061  618: ?	2061  687: G
2065    2: A	2065    4: A	2065    5: A	2065    7: A	2065    8: A
2065   10: A	2065   14: A	2065   20: A	2065   28: A	2065   35: A
2065   40: A	2065   43: A	2065   56: A	2065   59: A	2065   70: A
2065   86: A	2065  118: A	2065  140: A	2065  172: A	2065  215: A
2065  236: A	2065  280: A	2065  295: A	2065  301: A	2065  344: A
2065  413: A	2065  430: A	2065  472: ?	2065  590: ?	2065  602: ?
2067   13: A	2067   53: A	2067  689: ?	2071    3: A	2071    5: A
2071   15: A	2071   19: A	2071   23: A	2071   57: A	2071   69: A
2071   95: A	2071  109: A	2071  115: A	2071  285: A	2071  327: A
2071  345: A	2071  437: A	2071  545: ?	2073    2: A	2073    4: A
2073    7: A	2073   14: A	2073   28: A	2073   37: A	2073   74: A
2073  148: A	2073  259: A	2073  518: D	2073  691: ?	2077    2: A
2077   31: A	2077   62: A	2077   67: A	2077  134: A	2077  173: A
2077  346: A	2079    3: A	2079    7: A	2079    9: A	2079   11: A
2079   21: A	2079   33: A	2079   63: A	2079   77: A	2079   99: A
2079  231: A	2079  693: G	2083  347: A	2085    2: A	2085    5: A
2085   10: A	2085  139: A	2085  278: A	2085  521: ?	2085  695: ?
2089    2: A	2089    3: A	2089    4: A	2089    6: A	2089   12: A
2089   29: A	2089   58: A	2089   87: A	2089  116: A	2089  174: A
2089  348: A	2091    5: A	2091   11: A	2091   17: A	2091   19: A
2091   41: A	2091   55: A	2091   85: A	2091   95: A	2091  187: A
2091  205: A	2091  209: A	2091  323: A	2091  451: A	2091  697: ?
2095    5: A	2095  349: A	2095  419: A	2097    2: A	2097    3: A
2097    4: A	2097    6: A	2097    8: A	2097   12: A	2097   24: A
2097  131: A	2097  233: A	2097  262: A	2097  393: A	2097  466: A
2097  524: D	2097  699: G	2101    2: A	2101    5: A	2101    7: A
2101   10: A	2101   11: A	2101   14: A	2101   22: A	2101   25: A
2101   35: A	2101   50: A	2101   55: A	2101   70: A	2101   77: A
2101  110: A	2101  154: A	2101  175: A	2101  191: A	2101  275: A
2101  350: A	2101  382: A	2101  385: A	2101  550: ?	2103  701: ?
2107    3: A	2107    7: A	2107    9: A	2107   13: A	2107   21: A
2107   27: A	2107   39: A	2107   43: A	2107   49: A	2107   63: A
2107   91: A	2107  117: A	2107  129: A	2107  147: A	2107  189: A
2107  273: A	2107  301: A	2107  351: A	2107  387: A	2107  441: A
2107  559: ?	2107  637: ?	2109    2: A	2109   17: A	2109   19: A
2109   31: A	2109   34: A	2109   37: A	2109   38: A	2109   62: A
2109   74: A	2109  323: A	2109  527: ?	2109  589: ?	2109  629: ?
2109  646: ?	2109  703: ?	2113    2: A	2113    4: A	2113    8: A
2113   11: A	2113   16: A	2113   22: A	2113   32: A	2113   44: A
2113   88: A	2113  176: A	2113  352: A	2115    3: A	2115    5: A
2115    7: A	2115   15: A	2115   21: A	2115   35: A	2115   47: A
2115  105: A	2115  141: A	2115  151: A	2115  235: A	2115  329: A
2115  453: A	2115  705: G	2119   13: A	2119  163: A	2119  353: A
2121    2: A	2121    4: A	2121    5: A	2121    7: A	2121   10: A
2121   14: A	2121   20: A	2121   28: A	2121   35: A	2121   53: A
2121   70: A	2121  101: A	2121  106: A	2121  140: A	2121  202: A
2121  212: A	2121  265: A	2121  371: A	2121  404: A	2121  505: ?
2121  530: D	2121  707: ?	2125    2: A	2125    3: A	2125    5: A
2125    6: A	2125   10: A	2125   15: A	2125   17: A	2125   25: A
2125   30: A	2125   34: A	2125   50: A	2125   51: A	2125   59: A
2125   75: A	2125   85: A	2125  102: A	2125  118: A	2125  125: A
2125  150: A	2125  170: A	2125  177: A	2125  250: A	2125  255: A
2125  295: A	2125  354: A	2125  375: A	2125  425: A	2125  510: ?
2125  590: ?	2127  709: ?	2131    5: A	2131   71: A	2131  355: A
2133    2: A	2133    3: A	2133    6: A	2133    9: A	2133   13: A
2133   18: A	2133   26: A	2133   39: A	2133   41: A	2133   78: A
2133   79: A	2133   82: A	2133  117: A	2133  123: A	2133  158: A
2133  234: A	2133  237: A	2133  246: A	2133  369: A	2133  474: A
2133  533: ?	2133  711: G	2137    2: A	2137    4: A	2137   89: A
2137  178: A	2137  356: A	2139   23: A	2139   31: A	2139  713: ?
2143    3: A	2143    7: A	2143   17: A	2143   21: A	2143   51: A
2143  119: A	2143  357: A	2145    2: A	2145    4: A	2145    5: A
2145    8: A	2145   10: A	2145   11: A	2145   13: A	2145   16: A
2145   20: A	2145   22: A	2145   26: A	2145   40: A	2145   44: A
2145   52: A	2145   55: A	2145   65: A	2145   67: A	2145   80: A
2145   88: A	2145  104: A	2145  110: A	2145  130: A	2145  134: A
2145  143: A	2145  176: A	2145  208: A	2145  220: A	2145  260: A
2145  268: A	2145  286: A	2145  335: A	2145  440: A	2145  520: ?
2145  536: D	2145  572: ?	2145  670: ?	2145  715: ?	2149    2: A
2149    7: A	2149   14: A	2149  179: A	2149  307: A	2149  358: A
2149  614: ?	2151    3: A	2151    5: A	2151   15: A	2151   25: A
2151   43: A	2151   75: A	2151  129: A	2151  215: A	2151  239: A
2151  645: ?	2151  717: G	2155    5: A	2155  359: A	2155  431: A
2157    2: A	2157    7: A	2157   11: A	2157   14: A	2157   22: A
2157   49: A	2157   77: A	2157   98: A	2157  154: A	2157  539: ?
2157  719: ?	2161    2: A	2161    3: A	2161    4: A	2161    5: A
2161    6: A	2161    8: A	2161    9: A	2161   10: A	2161   12: A
2161   15: A	2161   18: A	2161   20: A	2161   24: A	2161   30: A
2161   36: A	2161   40: A	2161   45: A	2161   60: A	2161   72: A
2161   90: A	2161  120: A	2161  180: A	2161  360: A	2163    7: A
2163   23: A	2163   47: A	2163  103: A	2163  161: A	2163  329: A
2163  721: ?	2167   11: A	2167   19: A	2167  197: A	2167  209: A
2167  361: A	2169    2: A	2169    3: A	2169    4: A	2169    6: A
2169   12: A	2169  241: A	2169  271: A	2169  482: A	2169  542: D
2169  723: G	2173    2: A	2173   41: A	2173   53: A	2173   82: A
2173  106: A	2173  181: A	2173  362: A	2175    5: A	2175   25: A
2175   29: A	2175  145: A	2175  725: ?	2179    3: A	2179   11: A
2179   33: A	2179  121: A	2179  363: A	2181    2: A	2181    5: A
2181   10: A	2181  109: A	2181  218: A	2181  545: ?	2181  727: ?
2185    2: A	2185    4: A	2185    5: A	2185    7: A	2185   10: A
2185   13: A	2185   14: A	2185   19: A	2185   20: A	2185   23: A
2185   26: A	2185   28: A	2185   35: A	2185   38: A	2185   46: A
2185   52: A	2185   65: A	2185   70: A	2185   76: A	2185   91: A
2185   92: A	2185   95: A	2185  115: A	2185  130: A	2185  133: A
2185  140: A	2185  161: A	2185  182: A	2185  190: A	2185  230: A
2185  247: A	2185  260: A	2185  266: A	2185  299: A	2185  322: A
2185  364: A	2185  380: A	2185  437: A	2185  455: A	2185  460: A
2185  494: ?	2185  532: ?	2185  598: ?	2185  644: ?	2185  665: ?
2187    3: A	2187    9: A	2187   27: A	2187   81: A	2187  243: A
2187  729: G	2191    5: A	2191    7: A	2191   35: A	2191   73: A
2191  313: A	2191  365: A	2191  511: ?	2193    2: A	2193    4: A
2193    8: A	2193   17: A	2193   34: A	2193   43: A	2193   68: A
2193   86: A	2193  136: A	2193  137: A	2193  172: A	2193  274: A
2193  344: A	2193  548: D	2193  731: ?	2197    2: A	2197    3: A
2197    6: A	2197   13: A	2197   26: A	2197   39: A	2197   61: A
2197   78: A	2197  122: A	2197  169: A	2197  183: A	2197  338: A
2197  366: A	2197  507: ?	2199    7: A	2199  157: A	2199  733: ?
2203  367: A	2205    2: A	2205    3: A	2205    5: A	2205    6: A
2205    7: A	2205   10: A	2205   14: A	2205   15: A	2205   19: A
2205   21: A	2205   29: A	2205   30: A	2205   35: A	2205   38: A
2205   42: A	2205   49: A	2205   57: A	2205   58: A	2205   70: A
2205   87: A	2205   95: A	2205   98: A	2205  105: A	2205  114: A
2205  133: A	2205  145: A	2205  147: A	2205  174: A	2205  190: A
2205  203: A	2205  210: A	2205  245: A	2205  266: A	2205  285: A
2205  290: A	2205  294: A	2205  399: A	2205  406: A	2205  435: A
2205  490: A	2205  551: ?	2205  570: ?	2205  609: ?	2205  665: G
2205  735: G	2209    2: A	2209    4: A	2209    8: A	2209   16: A
2209   23: A	2209   46: A	2209   47: A	2209   92: A	2209   94: A
2209  184: A	2209  188: A	2209  368: A	2209  376: A	2211    5: A
2211   11: A	2211   13: A	2211   17: A	2211   55: A	2211   65: A
2211   67: A	2211   85: A	2211  143: A	2211  187: A	2211  221: A
2211  335: A	2211  715: ?	2211  737: ?	2215    3: A	2215    5: A
2215    9: A	2215   15: A	2215   41: A	2215   45: A	2215  123: A
2215  205: A	2215  369: A	2215  443: A	2215  615: ?	2217    2: A
2217    4: A	2217  277: A	2217  554: D	2217  739: ?	2221    2: A
2221    5: A	2221   10: A	2221   37: A	2221   74: A	2221  185: A
2221  370: A	2223    3: A	2223   11: A	2223   13: A	2223   19: A
2223   33: A	2223   39: A	2223   57: A	2223  101: A	2223  143: A
2223  209: A	2223  247: A	2223  303: A	2223  429: A	2223  627: ?
2223  741: G	2227    7: A	2227   17: A	2227   53: A	2227  119: A
2227  131: A	2227  371: A	2229    2: A	2229  557: ?	2229  743: ?
2233    2: A	2233    3: A	2233    4: A	2233    6: A	2233    7: A
2233   11: A	2233   12: A	2233   14: A	2233   21: A	2233   22: A
2233   28: A	2233   29: A	2233   31: A	2233   33: A	2233   42: A
2233   44: A	2233   58: A	2233   62: A	2233   66: A	2233   77: A
2233   84: A	2233   87: A	2233   93: A	2233  116: A	2233  124: A
2233  132: A	2233  154: A	2233  174: A	2233  186: A	2233  203: A
2233  217: A	2233  231: A	2233  308: A	2233  319: A	2233  341: A
2233  348: A	2233  372: A	2233  406: A	2233  434: A	2233  462: A
2233  609: ?	2233  638: ?	2233  651: ?	2233  682: ?	2235    5: A
2235  149: A	2235  745: ?	2239  373: A	2241    2: A	2241    3: A
2241    4: A	2241    5: A	2241    6: A	2241    7: A	2241    8: A
2241    9: A	2241   10: A	2241   12: A	2241   14: A	2241   15: A
2241   16: A	2241   18: A	2241   20: A	2241   21: A	2241   24: A
2241   28: A	2241   30: A	2241   32: A	2241   35: A	2241   36: A
2241   40: A	2241   42: A	2241   45: A	2241   48: A	2241   56: A
2241   60: A	2241   63: A	2241   70: A	2241   72: A	2241   80: A
2241   83: A	2241   84: A	2241   90: A	2241   96: A	2241  105: A
2241  112: A	2241  120: A	2241  126: A	2241  140: A	2241  144: A
2241  160: A	2241  166: A	2241  168: A	2241  180: A	2241  210: A
2241  224: A	2241  240: A	2241  249: A	2241  252: A	2241  280: A
2241  288: A	2241  315: A	2241  332: A	2241  336: A	2241  360: A
2241  415: A	2241  420: A	2241  480: A	2241  498: A	2241  504: ?
2241  560: D	2241  581: ?	2241  630: ?	2241  664: ?	2241  672: ?
2241  720: ?	2241  747: G	2245    2: A	2245    5: A	2245   10: A
2245   11: A	2245   17: A	2245   22: A	2245   34: A	2245   55: A
2245   85: A	2245  110: A	2245  170: A	2245  187: A	2245  374: A
2245  449: A	2247    7: A	2247  107: A	2247  749: ?	2251    3: A
2251    5: A	2251   15: A	2251   25: A	2251   75: A	2251  125: A
2251  375: A	2253    2: A	2253  563: ?	2253  751: ?	2257    2: A
2257    4: A	2257    8: A	2257   37: A	2257   47: A	2257   61: A
2257   74: A	2257   94: A	2257  122: A	2257  148: A	2257  188: A
2257  244: A	2257  296: A	2257  376: A	2257  488: A	2259    3: A
2259  251: A	2259  753: G	2263   13: A	2263   29: A	2263   31: A
2263   73: A	2263  377: A	2263  403: A	2265    2: A	2265    4: A
2265    5: A	2265   10: A	2265   20: A	2265  151: A	2265  283: A
2265  302: A	2265  566: D	2265  604: ?	2265  755: ?	2269    2: A
2269    3: A	2269    6: A	2269    7: A	2269    9: A	2269   14: A
2269   18: A	2269   21: A	2269   27: A	2269   42: A	2269   54: A
2269   63: A	2269  126: A	2269  189: A	2269  378: A	2271    5: A
2271  227: A	2271  757: ?	2275    5: A	2275    7: A	2275   13: A
2275   25: A	2275   35: A	2275   65: A	2275   91: A	2275  175: A
2275  325: A	2275  379: A	2275  455: A	2277    2: A	2277    3: A
2277    6: A	2277   11: A	2277   22: A	2277   23: A	2277   33: A
2277   46: A	2277   66: A	2277   69: A	2277  138: A	2277  253: A
2277  506: A	2277  569: ?	2277  759: G	2281    2: A	2281    4: A
2281    5: A	2281   10: A	2281   19: A	2281   20: A	2281   38: A
2281   76: A	2281   95: A	2281  190: A	2281  380: A	2283    7: A
2283  163: A	2283  761: ?	2287    3: A	2287  127: A	2287  381: A
2289    2: A	2289    4: A	2289    7: A	2289    8: A	2289   11: A
2289   13: A	2289   14: A	2289   22: A	2289   26: A	2289   28: A
2289   44: A	2289   52: A	2289   56: A	2289   77: A	2289   88: A
2289   91: A	2289  104: A	2289  109: A	2289  143: A	2289  154: A
2289  182: A	2289  218: A	2289  286: A	2289  308: A	2289  364: A
2289  436: A	2289  572: D	2289  616: ?	2289  728: ?	2289  763: ?
2293    2: A	2293  191: A	2293  382: A	2295    3: A	2295    5: A
2295    9: A	2295   15: A	2295   17: A	2295   31: A	2295   37: A
2295   45: A	2295   51: A	2295   85: A	2295   93: A	2295  111: A
2295  153: A	2295  155: A	2295  185: A	2295  255: A	2295  279: A
2295  333: A	2295  465: A	2295  527: ?	2295  555: ?	2295  629: ?
2295  765: G	2299   11: A	2299   19: A	2299  121: A	2299  209: A
2299  383: A	2301    2: A	2301    5: A	2301   10: A	2301   13: A
2301   23: A	2301   25: A	2301   26: A	2301   46: A	2301   50: A
2301   59: A	2301   65: A	2301  115: A	2301  118: A	2301  130: A
2301  230: A	2301  295: A	2301  299: A	2301  325: A	2301  575: ?
2301  590: ?	2301  598: ?	2301  650: ?	2301  767: ?	2305    2: A
2305    3: A	2305    4: A	2305    5: A	2305    6: A	2305    8: A
2305   10: A	2305   12: A	2305   15: A	2305   16: A	2305   20: A
2305   24: A	2305   30: A	2305   32: A	2305   40: A	2305   48: A
2305   60: A	2305   64: A	2305   80: A	2305   96: A	2305  120: A
2305  128: A	2305  160: A	2305  192: A	2305  240: A	2305  320: A
2305  384: A	2305  461: A	2305  480: A	2305  640: ?	2307  769: ?
2311    5: A	2311    7: A	2311   11: A	2311   35: A	2311   55: A
2311   77: A	2311  385: A	2313    2: A	2313    3: A	2313    4: A
2313    6: A	2313   12: A	2313   17: A	2313   34: A	2313   51: A
2313   68: A	2313  102: A	2313  204: A	2313  257: A	2313  289: A
2313  514: A	2313  578: D	2313  771: G	2317    2: A	2317    7: A
2317   14: A	2317  193: A	2317  331: A	2317  386: A	2317  662: ?
2319   19: A	2319   61: A	2319  773: ?	2323    3: A	2323    9: A
2323   23: A	2323   43: A	2323   69: A	2323  101: A	2323  129: A
2323  207: A	2323  303: A	2323  387: A	2325    2: A	2325    5: A
2325    7: A	2325   10: A	2325   14: A	2325   25: A	2325   31: A
2325   35: A	2325   50: A	2325   62: A	2325   70: A	2325   83: A
2325  155: A	2325  166: A	2325  175: A	2325  217: A	2325  310: A
2325  350: A	2325  415: A	2325  434: A	2325  581: ?	2325  775: ?
2329    2: A	2329    4: A	2329   17: A	2329   34: A	2329   68: A
2329   97: A	2329  137: A	2329  194: A	2329  274: A	2329  388: A
2329  548: ?	2331    3: A	2331    5: A	2331    7: A	2331   15: A
2331   21: A	2331   35: A	2331   37: A	2331  105: A	2331  111: A
2331  185: A	2331  233: A	2331  259: A	2331  555: ?	2331  699: ?
2331  777: G	2335    5: A	2335  389: A	2335  467: A	2337    2: A
2337    4: A	2337    8: A	2337   16: A	2337   19: A	2337   38: A
2337   41: A	2337   73: A	2337   76: A	2337   82: A	2337  146: A
2337  152: A	2337  164: A	2337  292: A	2337  304: A	2337  328: A
2337  584: D	2337  656: ?	2337  779: ?	2341    2: A	2341    3: A
2341    5: A	2341    6: A	2341   10: A	2341   13: A	2341   15: A
2341   26: A	2341   30: A	2341   39: A	2341   65: A	2341   78: A
2341  130: A	2341  195: A	2341  390: A	2343   11: A	2343   71: A
2343  781: ?	2347   17: A	2347   23: A	2347  391: A	2349    2: A
2349    3: A	2349    6: A	2349    9: A	2349   18: A	2349   27: A
2349   29: A	2349   54: A	2349   58: A	2349   87: A	2349  174: A
2349  261: A	2349  522: A	2349  587: ?	2349  783: G	2353    2: A
2353    4: A	2353    7: A	2353    8: A	2353   13: A	2353   14: A
2353   26: A	2353   28: A	2353   49: A	2353   52: A	2353   56: A
2353   91: A	2353   98: A	2353  104: A	2353  181: A	2353  182: A
2353  196: A	2353  362: A	2353  364: A	2353  392: A	2353  637: ?
2353  724: ?	2353  728: ?	2355    5: A	2355   11: A	2355   55: A
2355  107: A	2355  157: A	2355  535: ?	2355  785: ?	2359    3: A
2359    7: A	2359   21: A	2359  131: A	2359  337: A	2359  393: A
2361    2: A	2361    4: A	2361    5: A	2361   10: A	2361   20: A
2361   59: A	2361  118: A	2361  236: A	2361  295: A	2361  590: D
2361  787: ?	2365    2: A	2365    5: A	2365   10: A	2365   11: A
2365   22: A	2365   43: A	2365   55: A	2365   86: A	2365  110: A
2365  197: A	2365  215: A	2365  394: A	2365  430: A	2365  473: A
2367    3: A	2367    7: A	2367   13: A	2367   21: A	2367   39: A
2367   91: A	2367  169: A	2367  263: A	2367  273: A	2367  507: A
2367  789: G	2371    5: A	2371   79: A	2371  395: A	2373    2: A
2373    7: A	2373   14: A	2373  113: A	2373  226: A	2373  593: ?
2373  791: ?	2377    2: A	2377    3: A	2377    4: A	2377    6: A
2377    9: A	2377   11: A	2377   12: A	2377   18: A	2377   22: A
2377   33: A	2377   36: A	2377   44: A	2377   66: A	2377   99: A
2377  132: A	2377  198: A	2377  396: A	2379   13: A	2379   29: A
2379   41: A	2379   61: A	2379  377: A	2379  533: A	2379  793: ?
2383  397: A	2385    2: A	2385    3: A	2385    4: A	2385    5: A
2385    6: A	2385    8: A	2385   10: A	2385   12: A	2385   15: A
2385   20: A	2385   24: A	2385   30: A	2385   40: A	2385   53: A
2385   60: A	2385  106: A	2385  120: A	2385  149: A	2385  159: A
2385  212: A	2385  265: A	2385  298: A	2385  318: A	2385  424: A
2385  447: A	2385  530: A	2385  596: D	2385  636: ?	2385  745: ?
2385  795: G	2389    2: A	2389  199: A	2389  398: A	2391    5: A
2391  239: A	2391  797: ?	2395    3: A	2395    5: A	2395    7: A
2395   15: A	2395   19: A	2395   21: A	2395   35: A	2395   57: A
2395   95: A	2395  105: A	2395  133: A	2395  285: A	2395  399: A
2395  479: A	2395  665: ?	2397    2: A	2397   17: A	2397   34: A
2397   47: A	2397   94: A	2397  599: ?	2397  799: ?	2401    2: A
2401    4: A	2401    5: A	2401    7: A	2401    8: A	2401   10: A
2401   14: A	2401   16: A	2401   20: A	2401   25: A	2401   28: A
2401   35: A	2401   40: A	2401   49: A	2401   50: A	2401   56: A
2401   70: A	2401   80: A	2401   98: A	2401  100: A	2401  112: A
2401  140: A	2401  175: A	2401  196: A	2401  200: A	2401  245: A
2401  280: A	2401  343: A	2401  350: A	2401  392: A	2401  400: A
2401  490: A	2401  560: ?	2401  686: ?	2401  700: ?	2401  784: ?
2403    3: A	2403    9: A	2403   89: A	2403  267: A	2403  801: G
2407   29: A	2407   83: A	2407  401: A	2409    2: A	2409    4: A
2409    7: A	2409   11: A	2409   14: A	2409   22: A	2409   28: A
2409   43: A	2409   44: A	2409   73: A	2409   77: A	2409   86: A
2409  146: A	2409  154: A	2409  172: A	2409  292: A	2409  301: A
2409  308: A	2409  473: A	2409  511: A	2409  602: D	2409  803: ?
2413    2: A	2413    3: A	2413    6: A	2413   19: A	2413   38: A
2413   57: A	2413   67: A	2413  114: A	2413  127: A	2413  134: A
2413  201: A	2413  254: A	2413  381: A	2413  402: A	2413  762: ?
2415    5: A	2415    7: A	2415   17: A	2415   23: A	2415   35: A
2415   71: A	2415   85: A	2415  115: A	2415  119: A	2415  161: A
2415  355: A	2415  391: A	2415  497: A	2415  595: ?	2415  805: ?
2419   13: A	2419   31: A	2419   41: A	2419   59: A	2419  403: A
2419  533: A	2419  767: ?	2421    2: A	2421    3: A	2421    5: A
2421    6: A	2421   10: A	2421   11: A	2421   15: A	2421   22: A
2421   30: A	2421   33: A	2421   55: A	2421   66: A	2421  110: A
2421  121: A	2421  165: A	2421  242: A	2421  269: A	2421  330: A
2421  363: A	2421  538: A	2421  605: ?	2421  726: ?	2421  807: G
2425    2: A	2425    4: A	2425    5: A	2425   10: A	2425   20: A
2425   25: A	2425   50: A	2425   97: A	2425  100: A	2425  101: A
2425  194: A	2425  202: A	2425  388: A	2425  404: A	2425  485: A
2425  505: A	2427  809: ?	2431    3: A	2431    5: A	2431    9: A
2431   11: A	2431   13: A	2431   15: A	2431   17: A	2431   27: A
2431   33: A	2431   39: A	2431   45: A	2431   51: A	2431   55: A
2431   65: A	2431   81: A	2431   85: A	2431   99: A	2431  117: A
2431  135: A	2431  143: A	2431  153: A	2431  165: A	2431  187: A
2431  195: A	2431  221: A	2431  255: A	2431  297: A	2431  351: A
2431  405: A	2431  429: A	2431  459: A	2431  495: A	2431  561: ?
2431  585: ?	2431  663: ?	2431  715: ?	2431  765: ?	2433    2: A
2433    4: A	2433    8: A	2433   16: A	2433   19: A	2433   32: A
2433   38: A	2433   64: A	2433   76: A	2433  152: A	2433  304: A
2433  608: D	2433  811: ?	2437    2: A	2437    7: A	2437   14: A
2437   29: A	2437   58: A	2437  203: A	2437  406: A	2439    3: A
2439   23: A	2439   53: A	2439   69: A	2439  159: A	2439  271: A
2439  813: G	2443    7: A	2443   11: A	2443   37: A	2443   77: A
2443  259: A	2443  349: A	2443  407: A	2445    2: A	2445    5: A
2445   10: A	2445   13: A	2445   26: A	2445   47: A	2445   65: A
2445   94: A	2445  130: A	2445  163: A	2445  235: A	2445  326: A
2445  470: A	2445  611: ?	2445  815: ?	2449    2: A	2449    3: A
2449    4: A	2449    6: A	2449    8: A	2449   12: A	2449   17: A
2449   24: A	2449   31: A	2449   34: A	2449   51: A	2449   62: A
2449   68: A	2449   79: A	2449   93: A	2449  102: A	2449  124: A
2449  136: A	2449  158: A	2449  186: A	2449  204: A	2449  237: A
2449  248: A	2449  316: A	2449  372: A	2449  408: A	2449  474: A
2449  527: A	2449  632: ?	2449  744: ?	2451    5: A	2451    7: A
2451   19: A	2451   25: A	2451   35: A	2451   43: A	2451   49: A
2451   95: A	2451  133: A	2451  175: A	2451  215: A	2451  245: A
2451  301: A	2451  475: A	2451  665: ?	2451  817: ?	2455    5: A
2455  409: A	2455  491: A	2457    2: A	2457    3: A	2457    4: A
2457    6: A	2457    7: A	2457    9: A	2457   12: A	2457   13: A
2457   14: A	2457   18: A	2457   21: A	2457   26: A	2457   28: A
2457   36: A	2457   39: A	2457   42: A	2457   52: A	2457   63: A
2457   78: A	2457   84: A	2457   91: A	2457  117: A	2457  126: A
2457  156: A	2457  182: A	2457  234: A	2457  252: A	2457  273: A
2457  307: A	2457  364: A	2457  468: A	2457  546: A	2457  614: D
2457  819: G	2461    2: A	2461    5: A	2461   10: A	2461   23: A
2461   41: A	2461   46: A	2461   82: A	2461  107: A	2461  115: A
2461  205: A	2461  214: A	2461  230: A	2461  410: A	2461  535: A
2463  821: ?	2467    3: A	2467  137: A	2467  411: A	2469    2: A
2469  617: ?	2469  823: ?	2473    2: A	2473    4: A	2473  103: A
2473  206: A	2473  412: A	2475    3: A	2475    5: A	2475   11: A
2475   15: A	2475   25: A	2475   33: A	2475   55: A	2475   75: A
2475  165: A	2475  275: A	2475  825: G	2479    7: A	2479   37: A
2479   59: A	2479   67: A	2479  259: A	2479  413: A	2479  469: A
2481    2: A	2481    4: A	2481    5: A	2481    8: A	2481   10: A
2481   20: A	2481   31: A	2481   40: A	2481   62: A	2481  124: A
2481  155: A	2481  248: A	2481  310: A	2481  620: D	2481  827: ?
2485    2: A	2485    3: A	2485    5: A	2485    6: A	2485    7: A
2485    9: A	2485   10: A	2485   14: A	2485   15: A	2485   18: A
2485   21: A	2485   23: A	2485   30: A	2485   35: A	2485   42: A
2485   45: A	2485   46: A	2485   63: A	2485   69: A	2485   70: A
2485   71: A	2485   90: A	2485  105: A	2485  115: A	2485  126: A
2485  138: A	2485  142: A	2485  161: A	2485  207: A	2485  210: A
2485  213: A	2485  230: A	2485  315: A	2485  322: A	2485  345: A
2485  355: A	2485  414: A	2485  426: A	2485  483: A	2485  497: A
2485  630: ?	2485  639: ?	2485  690: ?	2485  710: ?	2485  805: ?
2487   11: A	2487  113: A	2487  829: ?	2491    5: A	2491   47: A
2491   53: A	2491   83: A	2491  235: A	2491  265: A	2491  415: A
2493    2: A	2493    3: A	2493    6: A	2493    7: A	2493   14: A
2493   21: A	2493   42: A	2493   89: A	2493  178: A	2493  267: A
2493  277: A	2493  534: A	2493  554: A	2493  623: ?	2493  831: G
2497    2: A	2497    4: A	2497    8: A	2497   11: A	2497   13: A
2497   16: A	2497   22: A	2497   26: A	2497   32: A	2497   44: A
2497   52: A	2497   88: A	2497  104: A	2497  143: A	2497  176: A
2497  208: A	2497  227: A	2497  286: A	2497  352: A	2497  416: A
2497  454: A	2497  572: ?	2499    7: A	2499   17: A	2499   49: A
2499  119: A	2499  833: ?	2503    3: A	2503  139: A	2503  417: A
2505    2: A	2505    4: A	2505    5: A	2505   10: A	2505   20: A
2505  167: A	2505  313: A	2505  334: A	2505  626: D	2505  668: ?
2505  835: ?	2509    2: A	2509   11: A	2509   13: A	2509   19: A
2509   22: A	2509   26: A	2509   38: A	2509  143: A	2509  193: A
2509  209: A	2509  247: A	2509  286: A	2509  386: A	2509  418: A
2509  494: A	2511    3: A	2511    5: A	2511    9: A	2511   15: A
2511   27: A	2511   31: A	2511   45: A	2511   93: A	2511  135: A
2511  155: A	2511  251: A	2511  279: A	2511  465: A	2511  753: ?
2511  837: G	2515    5: A	2515  419: A	2515  503: A	2517    2: A
2517   17: A	2517   34: A	2517   37: A	2517   74: A	2517  629: ?
2517  839: ?	2521    2: A	2521    3: A	2521    4: A	2521    5: A
2521    6: A	2521    7: A	2521   10: A	2521   12: A	2521   14: A
2521   15: A	2521   20: A	2521   21: A	2521   28: A	2521   30: A
2521   35: A	2521   42: A	2521   60: A	2521   70: A	2521   84: A
2521  105: A	2521  140: A	2521  210: A	2521  420: A	2523   13: A
2523   29: A	2523   97: A	2523  377: A	2523  841: ?	2527    7: A
2527   19: A	2527  133: A	2527  361: A	2527  421: A	2529    2: A
2529    3: A	2529    4: A	2529    6: A	2529    8: A	2529   12: A
2529   16: A	2529   24: A	2529   48: A	2529   79: A	2529  158: A
2529  237: A	2529  281: A	2529  316: A	2529  474: A	2529  562: A
2529  632: D	2529  843: G	2533    2: A	2533   17: A	2533   34: A
2533  149: A	2533  211: A	2533  298: A	2533  422: A	2535    5: A
2535    7: A	2535   13: A	2535   35: A	2535   65: A	2535   91: A
2535  169: A	2535  181: A	2535  455: A	2535  845: ?	2539    3: A
2539    9: A	2539   47: A	2539  141: A	2539  423: A	2541    2: A
2541    5: A	2541    7: A	2541   10: A	2541   11: A	2541   14: A
2541   22: A	2541   35: A	2541   55: A	2541   70: A	2541   77: A
2541  110: A	2541  121: A	2541  127: A	2541  154: A	2541  242: A
2541  254: A	2541  385: A	2541  605: ?	2541  635: ?	2541  770: ?
2541  847: ?	2545    2: A	2545    4: A	2545    5: A	2545    8: A
2545   10: A	2545   20: A	2545   40: A	2545   53: A	2545  106: A
2545  212: A	2545  265: A	2545  424: A	2545  509: A	2545  530: A
2547    3: A	2547   19: A	2547   57: A	2547   67: A	2547  201: A
2547  283: A	2547  849: G	2551    5: A	2551   17: A	2551   25: A
2551   85: A	2551  425: A	2553    2: A	2553    4: A	2553   11: A
2553   22: A	2553   23: A	2553   29: A	2553   37: A	2553   44: A
2553   46: A	2553   58: A	2553   74: A	2553   92: A	2553  116: A
2553  148: A	2553  253: A	2553  319: A	2553  407: A	2553  506: A
2553  638: D	2553  667: ?	2553  814: ?	2553  851: ?	2557    2: A
2557    3: A	2557    6: A	2557   71: A	2557  142: A	2557  213: A
2557  426: A	2559  853: ?	2563    7: A	2563   11: A	2563   61: A
2563   77: A	2563  233: A	2563  427: A	2563  671: ?	2565    2: A
2565    3: A	2565    5: A	2565    6: A	2565    9: A	2565   10: A
2565   15: A	2565   18: A	2565   19: A	2565   30: A	2565   38: A
2565   45: A	2565   57: A	2565   90: A	2565   95: A	2565  114: A
2565  171: A	2565  190: A	2565  285: A	2565  342: A	2565  570: A
2565  641: ?	2565  855: G	2569    2: A	2569    4: A	2569    7: A
2569   14: A	2569   28: A	2569  107: A	2569  214: A	2569  367: A
2569  428: A	2569  734: ?	2569  749: ?	2571    5: A	2571  257: A
2571  857: ?	2575    3: A	2575    5: A	2575   11: A	2575   13: A
2575   15: A	2575   25: A	2575   33: A	2575   39: A	2575   55: A
2575   65: A	2575   75: A	2575  103: A	2575  143: A	2575  165: A
2575  195: A	2575  275: A	2575  309: A	2575  325: A	2575  429: A
2575  515: A	2575  715: ?	2575  825: ?	2577    2: A	2577    4: A
2577    7: A	2577    8: A	2577   14: A	2577   23: A	2577   28: A
2577   46: A	2577   56: A	2577   92: A	2577  161: A	2577  184: A
2577  322: A	2577  644: D	2577  859: ?	2581    2: A	2581    5: A
2581   10: A	2581   29: A	2581   43: A	2581   58: A	2581   86: A
2581   89: A	2581  145: A	2581  178: A	2581  215: A	2581  290: A
2581  430: A	2581  445: A	2583    3: A	2583    7: A	2583   21: A
2583   41: A	2583  123: A	2583  287: A	2583  861: G	2587   13: A
2587  199: A	2587  431: A	2589    2: A	2589  647: ?	2589  863: ?
2593    2: A	2593    3: A	2593    4: A	2593    6: A	2593    8: A
2593    9: A	2593   12: A	2593   16: A	2593   18: A	2593   24: A
2593   27: A	2593   36: A	2593   48: A	2593   54: A	2593   72: A
2593  108: A	2593  144: A	2593  216: A	2593  432: A	2595    5: A
2595  173: A	2595  865: ?	2599   23: A	2599  113: A	2599  433: A
2601    2: A	2601    3: A	2601    4: A	2601    5: A	2601    6: A
2601   10: A	2601   12: A	2601   13: A	2601   15: A	2601   17: A
2601   20: A	2601   25: A	2601   26: A	2601   30: A	2601   34: A
2601   39: A	2601   50: A	2601   51: A	2601   52: A	2601   60: A
2601   65: A	2601   68: A	2601   75: A	2601   78: A	2601   85: A
2601  100: A	2601  102: A	2601  130: A	2601  150: A	2601  156: A
2601  170: A	2601  195: A	2601  204: A	2601  221: A	2601  255: A
2601  260: A	2601  289: A	2601  300: A	2601  325: A	2601  340: A
2601  390: A	2601  425: A	2601  442: A	2601  510: A	2601  578: A
2601  650: D	2601  663: G	2601  780: ?	2601  850: F	2601  867: G
2605    2: A	2605    5: A	2605    7: A	2605   10: A	2605   14: A
2605   31: A	2605   35: A	2605   62: A	2605   70: A	2605  155: A
2605  217: A	2605  310: A	2605  434: A	2605  521: A	2607   11: A
2607   79: A	2607  869: ?	2611    3: A	2611    5: A	2611    7: A
2611   15: A	2611   21: A	2611   29: A	2611   35: A	2611   87: A
2611  105: A	2611  145: A	2611  203: A	2611  373: A	2611  435: A
2611  609: ?	2613    2: A	2613   13: A	2613   26: A	2613   67: A
2613  134: A	2613  653: ?	2613  871: ?	2617    2: A	2617    4: A
2617  109: A	2617  218: A	2617  436: A	2619    3: A	2619    7: A
2619    9: A	2619   11: A	2619   17: A	2619   21: A	2619   33: A
2619   51: A	2619   63: A	2619   77: A	2619   97: A	2619   99: A
2619  119: A	2619  153: A	2619  187: A	2619  231: A	2619  291: A
2619  357: A	2619  561: A	2619  679: ?	2619  693: ?	2619  873: G
2623   19: A	2623   23: A	2623   43: A	2623   61: A	2623  437: A
2623  817: ?	2625    2: A	2625    4: A	2625    5: A	2625    7: A
2625    8: A	2625   10: A	2625   14: A	2625   16: A	2625   20: A
2625   25: A	2625   28: A	2625   32: A	2625   35: A	2625   40: A
2625   41: A	2625   50: A	2625   56: A	2625   70: A	2625   80: A
2625   82: A	2625  100: A	2625  112: A	2625  125: A	2625  140: A
2625  160: A	2625  164: A	2625  175: A	2625  200: A	2625  205: A
2625  224: A	2625  250: A	2625  280: A	2625  287: A	2625  328: A
2625  350: A	2625  400: A	2625  410: A	2625  500: A	2625  560: A
2625  574: A	2625  656: D	2625  700: ?	2625  800: ?	2625  820: ?
2625  875: ?	2629    2: A	2629    3: A	2629    6: A	2629   11: A
2629   22: A	2629   33: A	2629   66: A	2629   73: A	2629  146: A
2629  219: A	2629  239: A	2629  438: A	2629  478: A	2629  717: ?
2629  803: ?	2631    5: A	2631  263: A	2631  877: ?	2635    5: A
2635   17: A	2635   31: A	2635   85: A	2635  155: A	2635  439: A
2635  527: A	2637    2: A	2637    3: A	2637    6: A	2637  293: A
2637  586: A	2637  659: ?	2637  879: G	2641    2: A	2641    4: A
2641    5: A	2641    8: A	2641   10: A	2641   11: A	2641   19: A
2641   20: A	2641   22: A	2641   38: A	2641   40: A	2641   44: A
2641   55: A	2641   76: A	2641   88: A	2641   95: A	2641  110: A
2641  139: A	2641  152: A	2641  190: A	2641  209: A	2641  220: A
2641  278: A	2641  380: A	2641  418: A	2641  440: A	2641  556: A
2641  695: ?	2641  760: ?	2641  836: ?	2643  881: ?	2647    3: A
2647    7: A	2647    9: A	2647   21: A	2647   49: A	2647   63: A
2647  147: A	2647  441: A	2649    2: A	2649    4: A	2649  331: A
2649  662: D	2649  883: ?	2653    2: A	2653    7: A	2653   13: A
2653   14: A	2653   17: A	2653   26: A	2653   34: A	2653   91: A
2653  119: A	2653  182: A	2653  221: A	2653  238: A	2653  379: A
2653  442: A	2653  758: ?	2655    3: A	2655    5: A	2655   15: A
2655   59: A	2655  177: A	2655  295: A	2655  885: G	2659  443: A
2661    2: A	2661    5: A	2661    7: A	2661   10: A	2661   14: A
2661   19: A	2661   35: A	2661   38: A	2661   70: A	2661   95: A
2661  133: A	2661  190: A	2661  266: A	2661  665: ?	2661  887: ?
2665    2: A	2665    3: A	2665    4: A	2665    5: A	2665    6: A
2665   10: A	2665   12: A	2665   13: A	2665   15: A	2665   20: A
2665   26: A	2665   30: A	2665   37: A	2665   39: A	2665   41: A
2665   52: A	2665   60: A	2665   65: A	2665   74: A	2665   78: A
2665   82: A	2665  111: A	2665  123: A	2665  130: A	2665  148: A
2665  156: A	2665  164: A	2665  185: A	2665  195: A	2665  205: A
2665  222: A	2665  246: A	2665  260: A	2665  370: A	2665  390: A
2665  410: A	2665  444: A	2665  481: A	2665  492: A	2665  533: A
2665  555: A	2665  615: ?	2665  740: ?	2665  780: ?	2665  820: ?
2667    7: A	2667   31: A	2667   43: A	2667  127: A	2667  217: A
2667  301: A	2667  889: ?	2671    5: A	2671   89: A	2671  445: A
2673    2: A	2673    3: A	2673    4: A	2673    6: A	2673    8: A
2673    9: A	2673   11: A	2673   12: A	2673   18: A	2673   22: A
2673   24: A	2673   27: A	2673   33: A	2673   36: A	2673   44: A
2673   54: A	2673   66: A	2673   72: A	2673   81: A	2673   88: A
2673   99: A	2673  108: A	2673  132: A	2673  162: A	2673  167: A
2673  198: A	2673  216: A	2673  264: A	2673  297: A	2673  324: A
2673  334: A	2673  396: A	2673  501: A	2673  594: A	2673  648: ?
2673  668: D	2673  792: G	2673  891: G	2677    2: A	2677  223: A
2677  446: A	2679   13: A	2679   19: A	2679   47: A	2679  103: A
2679  247: A	2679  611: A	2679  893: ?	2683    3: A	2683  149: A
2683  447: A	2685    2: A	2685    5: A	2685   10: A	2685   11: A
2685   22: A	2685   55: A	2685   61: A	2685  110: A	2685  122: A
2685  179: A	2685  305: A	2685  358: A	2685  610: A	2685  671: ?
2685  895: ?	2689    2: A	2689    4: A	2689    7: A	2689    8: A
2689   14: A	2689   16: A	2689   28: A	2689   32: A	2689   56: A
2689   64: A	2689  112: A	2689  224: A	2689  448: A	2691    3: A
2691    5: A	2691   13: A	2691   15: A	2691   23: A	2691   39: A
2691   65: A	2691   69: A	2691  115: A	2691  195: A	2691  269: A
2691  299: A	2691  345: A	2691  807: ?	2691  897: G	2695    5: A
2695    7: A	2695   11: A	2695   35: A	2695   49: A	2695   55: A
2695   77: A	2695  245: A	2695  385: A	2695  449: A	2695  539: A
2697    2: A	2697    4: A	2697   29: A	2697   31: A	2697   58: A
2697   62: A	2697  116: A	2697  124: A	2697  337: A	2697  674: D
2697  899: ?	2701    2: A	2701    3: A	2701    5: A	2701    6: A
2701    9: A	2701   10: A	2701   15: A	2701   18: A	2701   25: A
2701   30: A	2701   37: A	2701   45: A	2701   50: A	2701   73: A
2701   74: A	2701   75: A	2701   90: A	2701  111: A	2701  146: A
2701  150: A	2701  185: A	2701  219: A	2701  222: A	2701  225: A
2701  333: A	2701  365: A	2701  370: A	2701  438: A	2701  450: A
2701  555: A	2701  657: ?	2701  666: ?	2701  730: ?	2703    7: A
2703   17: A	2703   53: A	2703  119: A	2703  193: A	2703  371: A
2703  901: ?	2707   11: A	2707   41: A	2707  451: A	2709    2: A
2709    3: A	2709    6: A	2709    7: A	2709   14: A	2709   21: A
2709   42: A	2709   43: A	2709   86: A	2709  129: A	2709  258: A
2709  301: A	2709  602: A	2709  677: ?	2709  903: G	2713    2: A
2713    4: A	2713  113: A	2713  226: A	2713  452: A	2715    5: A
2715   23: A	2715   59: A	2715  115: A	2715  181: A	2715  295: A
2715  905: ?	2719    3: A	2719  151: A	2719  453: A	2721    2: A
2721    4: A	2721    5: A	2721    8: A	2721   10: A	2721   16: A
2721   17: A	2721   20: A	2721   34: A	2721   40: A	2721   68: A
2721   80: A	2721   85: A	2721  136: A	2721  170: A	2721  272: A
2721  340: A	2721  680: D	2721  907: ?	2725    2: A	2725    5: A
2725   10: A	2725   25: A	2725   50: A	2725  109: A	2725  218: A
2725  227: A	2725  454: A	2725  545: A	2727    3: A	2727    9: A
2727   29: A	2727   47: A	2727   87: A	2727  101: A	2727  141: A
2727  261: A	2727  303: A	2727  423: A	2727  909: G	2731    5: A
2731    7: A	2731   13: A	2731   35: A	2731   65: A	2731   91: A
2731  455: A	2733    2: A	2733  683: ?	2733  911: ?	2737    2: A
2737    3: A	2737    4: A	2737    6: A	2737    7: A	2737    8: A
2737   12: A	2737   14: A	2737   17: A	2737   19: A	2737   21: A
2737   23: A	2737   24: A	2737   28: A	2737   34: A	2737   38: A
2737   42: A	2737   46: A	2737   51: A	2737   56: A	2737   57: A
2737   68: A	2737   69: A	2737   76: A	2737   84: A	2737   92: A
2737  102: A	2737  114: A	2737  119: A	2737  133: A	2737  136: A
2737  138: A	2737  152: A	2737  161: A	2737  168: A	2737  184: A
2737  204: A	2737  228: A	2737  238: A	2737  266: A	2737  276: A
2737  322: A	2737  323: A	2737  357: A	2737  391: A	2737  399: A
2737  408: A	2737  437: A	2737  456: A	2737  476: A	2737  483: A
2737  532: A	2737  552: A	2737  644: ?	2737  646: ?	2737  714: ?
2737  782: ?	2737  798: ?	2737  874: ?	2739   11: A	2739   37: A
2739   83: A	2739  407: A	2739  913: ?	2743   13: A	2743  211: A
2743  457: A	2745    2: A	2745    3: A	2745    4: A	2745    5: A
2745    6: A	2745    7: A	2745   10: A	2745   12: A	2745   14: A
2745   15: A	2745   20: A	2745   21: A	2745   28: A	2745   30: A
2745   35: A	2745   42: A	2745   49: A	2745   60: A	2745   61: A
2745   70: A	2745   84: A	2745   98: A	2745  105: A	2745  122: A
2745  140: A	2745  147: A	2745  183: A	2745  196: A	2745  210: A
2745  244: A	2745  245: A	2745  294: A	2745  305: A	2745  343: A
2745  366: A	2745  420: A	2745  427: A	2745  490: A	2745  588: A
2745  610: A	2745  686: D	2745  732: ?	2745  735: ?	2745  854: ?
2745  915: G	2749    2: A	2749  229: A	2749  458: A	2751    5: A
2751    7: A	2751   11: A	2751   25: A	2751   35: A	2751   55: A
2751   77: A	2751  125: A	2751  131: A	2751  175: A	2751  275: A
2751  385: A	2751  655: ?	2751  875: ?	2751  917: ?	2755    3: A
2755    5: A	2755    9: A	2755   15: A	2755   17: A	2755   19: A
2755   27: A	2755   29: A	2755   45: A	2755   51: A	2755   57: A
2755   85: A	2755   87: A	2755   95: A	2755  135: A	2755  145: A
2755  153: A	2755  171: A	2755  255: A	2755  261: A	2755  285: A
2755  323: A	2755  435: A	2755  459: A	2755  493: A	2755  513: A
2755  551: A	2755  765: ?	2755  783: ?	2755  855: ?	2757    2: A
2757   13: A	2757   26: A	2757   53: A	2757  106: A	2757  689: ?
2757  919: ?	2761    2: A	2761    4: A	2761    5: A	2761   10: A
2761   11: A	2761   20: A	2761   22: A	2761   23: A	2761   44: A
2761   46: A	2761   55: A	2761   92: A	2761  110: A	2761  115: A
2761  220: A	2761  230: A	2761  251: A	2761  253: A	2761  460: A
2761  502: A	2761  506: A	2763    3: A	2763  307: A	2763  921: G
2767  461: A	2769    2: A	2769    4: A	2769    8: A	2769   13: A
2769   26: A	2769   52: A	2769   71: A	2769  104: A	2769  142: A
2769  173: A	2769  284: A	2769  346: A	2769  568: A	2769  692: D
2769  923: ?	2773    2: A	2773    3: A	2773    6: A	2773    7: A
2773   11: A	2773   14: A	2773   21: A	2773   22: A	2773   33: A
2773   42: A	2773   47: A	2773   59: A	2773   66: A	2773   77: A
2773   94: A	2773  118: A	2773  141: A	2773  154: A	2773  177: A
2773  231: A	2773  282: A	2773  329: A	2773  354: A	2773  413: A
2773  462: A	2773  517: A	2773  649: ?	2773  658: ?	2773  826: ?
2775    5: A	2775   19: A	2775   25: A	2775   37: A	2775   73: A
2775   95: A	2775  185: A	2775  365: A	2775  475: A	2775  703: ?
2775  925: ?	2779    7: A	2779  397: A	2779  463: A	2781    2: A
2781    3: A	2781    5: A	2781    6: A	2781    9: A	2781   10: A
2781   15: A	2781   18: A	2781   30: A	2781   45: A	2781   90: A
2781  103: A	2781  139: A	2781  206: A	2781  278: A	2781  309: A
2781  417: A	2781  515: A	2781  618: A	2781  695: ?	2781  834: ?
2781  927: G	2785    2: A	2785    4: A	2785    5: A	2785    8: A
2785   10: A	2785   16: A	2785   20: A	2785   29: A	2785   40: A
2785   58: A	2785   80: A	2785  116: A	2785  145: A	2785  232: A
2785  290: A	2785  464: A	2785  557: A	2785  580: A	2787    7: A
2787  199: A	2787  929: ?	2791    3: A	2791    5: A	2791   15: A
2791   31: A	2791   93: A	2791  155: A	2791  465: A	2793    2: A
2793    4: A	2793    7: A	2793   14: A	2793   19: A	2793   28: A
2793   38: A	2793   49: A	2793   76: A	2793   98: A	2793  133: A
2793  196: A	2793  266: A	2793  349: A	2793  532: A	2793  698: D
2793  931: ?	2797    2: A	2797  233: A	2797  466: A	2799    3: A
2799  311: A	2799  933: G	2803  467: A	2805    2: A	2805    5: A
2805   10: A	2805   11: A	2805   17: A	2805   22: A	2805   34: A
2805   55: A	2805   85: A	2805  110: A	2805  170: A	2805  187: A
2805  374: A	2805  701: ?	2805  935: ?	2809    2: A	2809    3: A
2809    4: A	2809    6: A	2809    9: A	2809   12: A	2809   13: A
2809   18: A	2809   26: A	2809   36: A	2809   39: A	2809   52: A
2809   53: A	2809   78: A	2809  106: A	2809  117: A	2809  156: A
2809  159: A	2809  212: A	2809  234: A	2809  318: A	2809  468: A
2809  477: A	2809  636: A	2809  689: ?	2811    5: A	2811  281: A
2811  937: ?	2815    5: A	2815    7: A	2815   35: A	2815   67: A
2815  335: A	2815  469: A	2815  563: A	2817    2: A	2817    3: A
2817    4: A	2817    6: A	2817    8: A	2817   11: A	2817   12: A
2817   16: A	2817   22: A	2817   24: A	2817   32: A	2817   33: A
2817   44: A	2817   48: A	2817   64: A	2817   66: A	2817   88: A
2817   96: A	2817  128: A	2817  132: A	2817  176: A	2817  192: A
2817  264: A	2817  313: A	2817  352: A	2817  384: A	2817  528: A
2817  626: A	2817  704: D	2817  939: G	2821    2: A	2821    5: A
2821    7: A	2821   10: A	2821   13: A	2821   14: A	2821   26: A
2821   31: A	2821   35: A	2821   47: A	2821   62: A	2821   65: A
2821   70: A	2821   91: A	2821   94: A	2821  130: A	2821  155: A
2821  182: A	2821  217: A	2821  235: A	2821  310: A	2821  329: A
2821  403: A	2821  434: A	2821  455: A	2821  470: A	2821  611: A
2821  658: ?	2821  806: ?	2821  910: ?	2823   17: A	2823   83: A
2823  941: ?	2827    3: A	2827   11: A	2827   33: A	2827  157: A
2827  257: A	2827  471: A	2827  771: ?	2829    2: A	2829    7: A
2829   14: A	2829   23: A	2829   41: A	2829   46: A	2829   82: A
2829  101: A	2829  161: A	2829  202: A	2829  287: A	2829  322: A
2829  574: A	2829  707: ?	2829  943: ?	2833    2: A	2833    4: A
2833    8: A	2833   59: A	2833  118: A	2833  236: A	2833  472: A
2835    3: A	2835    5: A	2835    7: A	2835    9: A	2835   13: A
2835   15: A	2835   21: A	2835   27: A	2835   35: A	2835   39: A
2835   45: A	2835   63: A	2835   65: A	2835   91: A	2835  105: A
2835  109: A	2835  117: A	2835  135: A	2835  189: A	2835  195: A
2835  273: A	2835  315: A	2835  327: A	2835  351: A	2835  455: A
2835  545: A	2835  585: A	2835  763: ?	2835  819: ?	2835  945: G
2839   11: A	2839   17: A	2839   43: A	2839  167: A	2839  187: A
2839  473: A	2839  731: ?	2841    2: A	2841    4: A	2841    5: A
2841   10: A	2841   20: A	2841   71: A	2841  142: A	2841  284: A
2841  355: A	2841  710: D	2841  947: ?	2845    2: A	2845    3: A
2845    5: A	2845    6: A	2845   10: A	2845   15: A	2845   30: A
2845   79: A	2845  158: A	2845  237: A	2845  395: A	2845  474: A
2845  569: A	2845  790: ?	2847   13: A	2847   73: A	2847  949: ?
2851    5: A	2851   19: A	2851   25: A	2851   95: A	2851  475: A
2853    2: A	2853    3: A	2853    6: A	2853   23: A	2853   31: A
2853   46: A	2853   62: A	2853   69: A	2853   93: A	2853  138: A
2853  186: A	2853  317: A	2853  634: A	2853  713: ?	2853  951: G
2857    2: A	2857    4: A	2857    7: A	2857   14: A	2857   17: A
2857   28: A	2857   34: A	2857   68: A	2857  119: A	2857  238: A
2857  476: A	2859  953: ?	2863    3: A	2863    7: A	2863    9: A
2863   21: A	2863   53: A	2863   63: A	2863  159: A	2863  371: A
2863  409: A	2863  477: A	2865    2: A	2865    4: A	2865    5: A
2865    8: A	2865   10: A	2865   20: A	2865   40: A	2865  179: A
2865  191: A	2865  358: A	2865  382: A	2865  716: D	2865  764: ?
2865  895: ?	2865  955: ?	2869    2: A	2869   19: A	2869   38: A
2869  151: A	2869  239: A	2869  302: A	2869  478: A	2871    3: A
2871    5: A	2871    7: A	2871   11: A	2871   15: A	2871   21: A
2871   29: A	2871   33: A	2871   35: A	2871   41: A	2871   55: A
2871   77: A	2871   87: A	2871  105: A	2871  123: A	2871  145: A
2871  165: A	2871  203: A	2871  205: A	2871  231: A	2871  287: A
2871  319: A	2871  385: A	2871  435: A	2871  451: A	2871  609: A
2871  615: A	2871  861: ?	2871  957: G	2875    5: A	2875   23: A
2875   25: A	2875  115: A	2875  125: A	2875  479: A	2875  575: A
2877    2: A	2877    7: A	2877   14: A	2877  137: A	2877  274: A
2877  719: ?	2877  959: ?	2881    2: A	2881    3: A	2881    4: A
2881    5: A	2881    6: A	2881    8: A	2881   10: A	2881   12: A
2881   15: A	2881   16: A	2881   20: A	2881   24: A	2881   30: A
2881   32: A	2881   40: A	2881   43: A	2881   48: A	2881   60: A
2881   67: A	2881   80: A	2881   86: A	2881   96: A	2881  120: A
2881  129: A	2881  134: A	2881  160: A	2881  172: A	2881  201: A
2881  215: A	2881  240: A	2881  258: A	2881  268: A	2881  335: A
2881  344: A	2881  402: A	2881  430: A	2881  480: A	2881  516: A
2881  536: A	2881  645: A	2881  670: ?	2881  688: ?	2881  804: ?
2881  860: ?	2883   11: A	2883   31: A	2883  131: A	2883  341: A
2883  961: ?	2887   13: A	2887   37: A	2887  481: A	2889    2: A
2889    3: A	2889    4: A	2889    6: A	2889    9: A	2889   12: A
2889   18: A	2889   19: A	2889   36: A	2889   38: A	2889   57: A
2889   76: A	2889  107: A	2889  114: A	2889  171: A	2889  214: A
2889  228: A	2889  321: A	2889  342: A	2889  361: A	2889  428: A
2889  642: A	2889  684: ?	2889  722: D	2889  963: G	2893    2: A
2893   11: A	2893   22: A	2893  241: A	2893  263: A	2893  482: A
2893  526: A	2895    5: A	2895  193: A	2895  965: ?	2899    3: A
2899    7: A	2899   13: A	2899   21: A	2899   23: A	2899   39: A
2899   69: A	2899   91: A	2899  161: A	2899  223: A	2899  273: A
2899  299: A	2899  483: A	2899  669: ?	2899  897: ?	2901    2: A
2901    5: A	2901   10: A	2901   25: A	2901   29: A	2901   50: A
2901   58: A	2901  145: A	2901  290: A	2901  725: ?	2901  967: ?
2905    2: A	2905    4: A	2905    5: A	2905    7: A	2905   10: A
2905   11: A	2905   14: A	2905   20: A	2905   22: A	2905   28: A
2905   35: A	2905   44: A	2905   55: A	2905   70: A	2905   77: A
2905   83: A	2905  110: A	2905  121: A	2905  140: A	2905  154: A
2905  166: A	2905  220: A	2905  242: A	2905  308: A	2905  332: A
2905  385: A	2905  415: A	2905  484: A	2905  581: A	2905  605: A
2905  770: ?	2905  830: ?	2905  847: ?	2905  913: ?	2907    3: A
2907   17: A	2907   19: A	2907   51: A	2907   57: A	2907  323: A
2907  969: G	2911    5: A	2911   41: A	2911   71: A	2911   97: A
2911  205: A	2911  355: A	2911  485: A	2913    2: A	2913    4: A
2913    7: A	2913    8: A	2913   13: A	2913   14: A	2913   16: A
2913   26: A	2913   28: A	2913   52: A	2913   56: A	2913   91: A
2913  104: A	2913  112: A	2913  182: A	2913  208: A	2913  364: A
2913  728: D	2913  971: ?	2917    2: A	2917    3: A	2917    6: A
2917    9: A	2917   18: A	2917   27: A	2917   54: A	2917   81: A
2917  162: A	2917  243: A	2917  486: A	2919    7: A	2919  139: A
2919  973: ?	2923   37: A	2923   79: A	2923  487: A	2925    2: A
2925    3: A	2925    5: A	2925    6: A	2925   10: A	2925   13: A
2925   15: A	2925   17: A	2925   25: A	2925   26: A	2925   30: A
2925   34: A	2925   39: A	2925   43: A	2925   50: A	2925   51: A
2925   65: A	2925   75: A	2925   78: A	2925   85: A	2925   86: A
2925  102: A	2925  129: A	2925  130: A	2925  150: A	2925  170: A
2925  195: A	2925  215: A	2925  221: A	2925  255: A	2925  258: A
2925  325: A	2925  390: A	2925  425: A	2925  430: A	2925  442: A
2925  510: A	2925  559: A	2925  645: A	2925  650: A	2925  663: A
2925  731: ?	2925  850: ?	2925  975: G	2929    2: A	2929    4: A
2929    8: A	2929   29: A	2929   58: A	2929   61: A	2929  101: A
2929  116: A	2929  122: A	2929  202: A	2929  232: A	2929  244: A
2929  404: A	2929  488: A	2929  808: ?	2931    5: A	2931  293: A
2931  977: ?	2935    3: A	2935    5: A	2935   15: A	2935  163: A
2935  489: A	2935  587: A	2935  815: ?	2937    2: A	2937    4: A
2937   11: A	2937   22: A	2937   44: A	2937   89: A	2937  178: A
2937  356: A	2937  367: A	2937  734: D	2937  979: ?	2941    2: A
2941    5: A	2941    7: A	2941   10: A	2941   14: A	2941   17: A
2941   34: A	2941   35: A	2941   49: A	2941   70: A	2941   85: A
2941   98: A	2941  119: A	2941  170: A	2941  173: A	2941  238: A
2941  245: A	2941  346: A	2941  490: A	2941  595: A	2941  833: ?
2941  865: ?	2943    3: A	2943    9: A	2943  109: A	2943  327: A
2943  981: G	2947    7: A	2947  421: A	2947  491: A	2949    2: A
2949   11: A	2949   22: A	2949   67: A	2949  134: A	2949  737: ?
2949  983: ?	2953    2: A	2953    3: A	2953    4: A	2953    6: A
2953   12: A	2953   41: A	2953   82: A	2953  123: A	2953  164: A
2953  246: A	2953  492: A	2955    5: A	2955    7: A	2955   35: A
2955  197: A	2955  211: A	2955  985: ?	2959   11: A	2959   17: A
2959   29: A	2959  187: A	2959  269: A	2959  319: A	2959  493: A
2961    2: A	2961    3: A	2961    4: A	2961    5: A	2961    6: A
2961    7: A	2961    8: A	2961   10: A	2961   12: A	2961   14: A
2961   15: A	2961   20: A	2961   21: A	2961   24: A	2961   28: A
2961   30: A	2961   35: A	2961   37: A	2961   40: A	2961   42: A
2961   47: A	2961   56: A	2961   60: A	2961   70: A	2961   74: A
2961   84: A	2961   94: A	2961  105: A	2961  111: A	2961  120: A
2961  140: A	2961  141: A	2961  148: A	2961  168: A	2961  185: A
2961  188: A	2961  210: A	2961  222: A	2961  235: A	2961  259: A
2961  280: A	2961  282: A	2961  296: A	2961  329: A	2961  370: A
2961  376: A	2961  420: A	2961  444: A	2961  470: A	2961  518: A
2961  555: A	2961  564: A	2961  658: A	2961  705: ?	2961  740: D
2961  777: ?	2961  840: ?	2961  888: ?	2961  940: ?	2961  987: G
2965    2: A	2965    5: A	2965   10: A	2965   13: A	2965   19: A
2965   26: A	2965   38: A	2965   65: A	2965   95: A	2965  130: A
2965  190: A	2965  247: A	2965  494: A	2965  593: A	2967   23: A
2967   43: A	2967  989: ?	2971    3: A	2971    5: A	2971    9: A
2971   11: A	2971   15: A	2971   33: A	2971   45: A	2971   55: A
2971   99: A	2971  165: A	2971  495: A	2973    2: A	2973  743: ?
2973  991: ?	2977    2: A	2977    4: A	2977    8: A	2977   13: A
2977   16: A	2977   26: A	2977   31: A	2977   52: A	2977   62: A
2977  104: A	2977  124: A	2977  208: A	2977  229: A	2977  248: A
2977  403: A	2977  458: A	2977  496: A	2977  806: ?	2977  916: ?
2979    3: A	2979  331: A	2979  993: G	2983    7: A	2983   19: A
2983   71: A	2983  133: A	2983  157: A	2983  497: A	2985    2: A
2985    4: A	2985    5: A	2985   10: A	2985   20: A	2985  199: A
2985  373: A	2985  398: A	2985  746: D	2985  796: ?	2985  995: ?
2989    2: A	2989    3: A	2989    6: A	2989    7: A	2989   14: A
2989   21: A	2989   42: A	2989   49: A	2989   61: A	2989   83: A
2989   98: A	2989  122: A	2989  147: A	2989  166: A	2989  183: A
2989  249: A	2989  294: A	2989  366: A	2989  427: A	2989  498: A
2989  581: A	2989  854: ?	2991    5: A	2991   13: A	2991   23: A
2991   65: A	2991  115: A	2991  299: A	2991  997: ?	2995    5: A
2995  499: A	2995  599: A	2997    2: A	2997    3: A	2997    6: A
2997    7: A	2997    9: A	2997   14: A	2997   18: A	2997   21: A
2997   27: A	2997   37: A	2997   42: A	2997   54: A	2997   63: A
2997   74: A	2997  107: A	2997  111: A	2997  126: A	2997  189: A
2997  214: A	2997  222: A	2997  259: A	2997  321: A	2997  333: A
2997  378: A	2997  518: A	2997  642: A	2997  666: A	2997  749: ?
2997  777: G	2997  963: ?	2997  999: G		

